Online Estimation and Optimization of Utility-Based Shortfall Risk

Utility-Based Shortfall Risk (UBSR) is a risk metric that is increasingly popular in financial applications, owing to certain desirable properties that it enjoys. We consider the problem of estimating UBSR in a recursive setting, where samples from the underlying loss distribution are available one-at-a-time. We cast the UBSR estimation problem as a root finding problem, and propose stochastic approximation-based estimations schemes. We derive non-asymptotic bounds on the estimation error in the number of samples. We also consider the problem of UBSR optimization within a parameterized class of random variables. We propose a stochastic gradient descent based algorithm for UBSR optimization, and derive non-asymptotic bounds on its convergence.

==> results/markowitz_theta_error_squared_convex_case.csv <==
#,|Theta - Theta*|^2
0,0.8043320348170824
1,0.5621369164919496
2,0.2743410515924525
3,0.42173996969992944
4,0.26276955411466385
5,0.15764175144883316
6,0.10644054510165393
7,0.08128720986984675
8,0.04693571570593949
9,0.042426416484060404
10,0.02642521304781765
11,0.023667061508786044
12,0.02146398944869431
13,0.020530915189941164
14,0.018333373592587698
15,0.015540506068949246
16,0.014964062262271568
17,0.014055839467720386
18,0.013489659699048709
19,0.01297256300377014
20,0.011965964377312207
21,0.011033889446851016
22,0.010777597578898743
23,0.010601788570290593
24,0.009998044646058067
25,0.009430352906979684
26,0.008983211144416098
27,0.008691422409350232
28,0.008715291583261724
29,0.008406430119724879
30,0.007925859365270778
31,0.007662481494154037
32,0.007564110974168922
33,0.007275079643035773
34,0.007034475220854767
35,0.006785016106264446
36,0.0063235652737756295
37,0.006242710299047943
38,0.0058774287729738695
39,0.00576213063623046
40,0.005448468561236477
41,0.005314294237694174
42,0.005132497309942826
43,0.004814686026856586
44,0.004623954723718984
45,0.004540577364355344
46,0.004302307215175428
47,0.0040462813924199365
48,0.0038725438332935765
49,0.003633191598504524
50,0.003692493365860406
51,0.0035831269234441075
52,0.003515713442472994
53,0.0032641301737411457
54,0.0031224319971427934
55,0.0030854233246536086
56,0.0028212680382371544
57,0.002624784854553739
58,0.0025506345296689185
59,0.002476109725947075
60,0.002410591662128911
61,0.002239009738276606
62,0.0021438000258520587
63,0.001987522781841649
64,0.001878918808070089
65,0.0017787257026112787
66,0.001696117404549698
67,0.0016569654819620504
68,0.0015714352586178502
69,0.0014536997006283896
70,0.001337666134303379
71,0.0013148927375312845
72,0.0012708053658085445
73,0.0012031786279269453
74,0.0011425617848559997
75,0.0010682133139373591
76,0.001029070907526397
77,0.0010129782647718742
78,0.0009390043533539747
79,0.000869931345325154
80,0.000841494235763345
81,0.000831508605253308
82,0.0008123142636270375
83,0.0007562220262880209
84,0.0007117050198804012
85,0.0006816881448452809
86,0.0006703235907450723
87,0.0006464459833740975
88,0.0005960638700720112
89,0.0005593150085765979
90,0.0005360832717875474
91,0.0005063267207140206
92,0.0004705546462924821
93,0.00044872500743172263
94,0.00043617410147528873
95,0.00042233887633980847
96,0.00040497922029722987
97,0.00038721450039357004
98,0.0003678956208370623
99,0.00035554413069764656
100,0.0003486272626562911
101,0.0003330584333406959
102,0.0003203213162178915
103,0.00030448936390742933
104,0.00028197627745736825
105,0.00027365918766842284
106,0.0002624293619574674
107,0.0002466374817650646
108,0.00023437959498206812
109,0.0002199125527548089
110,0.0002024075781518804
111,0.00018737326929523944
112,0.00018365916792692635
113,0.00017828360398889617
114,0.00016552396802664294
115,0.00014777114000133628
116,0.00013887383792392406
117,0.00013759637553105086
118,0.0001297271806853803
119,0.00012407487851377868
120,0.00011752123728024653
121,0.00011128417795664677
122,0.00010550372208441736
123,0.00010288663197282316
124,9.853794234980776e-05
125,9.279515550320663e-05
126,8.82640518822297e-05
127,8.460125693006082e-05
128,7.988238445395025e-05
129,7.542266469407884e-05
130,7.406723472130727e-05
131,7.011635506765031e-05
132,6.546954670252982e-05
133,6.48959656885948e-05
134,6.370795065814458e-05
135,6.139755820199523e-05
136,5.871553789502783e-05
137,5.887094750690328e-05
138,5.5785474085657066e-05
139,5.40310134485314e-05
140,5.361046060103012e-05
141,5.135675950972674e-05
142,4.968135591152532e-05
143,4.772880989297785e-05
144,4.346480238620375e-05
145,4.068544965252857e-05
146,3.6177843988517904e-05
147,3.423859553465479e-05
148,3.359576511161118e-05
149,3.116912522646123e-05
150,2.812150704057218e-05
151,2.768760574410196e-05
152,2.5992842683549837e-05
153,2.462437262414723e-05
154,2.3147471723486526e-05
155,2.1651405371437393e-05
156,2.0985450243369365e-05
157,1.9320429162969296e-05
158,1.8815361091288833e-05
159,1.746661133136621e-05
160,1.582903733174053e-05
161,1.5182209663400293e-05
162,1.4835939216685963e-05
163,1.4618795286199634e-05
164,1.3244111857483864e-05
165,1.2481173505925308e-05
166,1.2187902841029292e-05
167,1.1823748303252682e-05
168,1.1628945187646449e-05
169,1.1386064847267251e-05
170,1.0972489565217185e-05
171,1.0737406085660677e-05
172,1.0626013797941935e-05
173,1.0450909447913453e-05
174,1.0430551028869113e-05
175,1.0107650852745773e-05
176,9.063543234132095e-06
177,8.640595696936925e-06
178,8.201191952944049e-06
179,8.137045039357631e-06
180,7.82418912840517e-06
181,7.623061091735036e-06
182,7.182540467516655e-06
183,6.831190949224947e-06
184,6.556426490805456e-06
185,6.307833039217297e-06
186,6.012472450598703e-06
187,5.731169145681219e-06
188,5.213178075948691e-06
189,5.0366701521802864e-06
190,4.845437256613797e-06
191,4.589319965898404e-06
192,4.337665312269455e-06
193,4.14492254168795e-06
194,3.978389125635323e-06
195,3.873179599329235e-06
196,3.5831483491665847e-06
197,3.2916270666345358e-06
198,3.212392412279376e-06
199,3.147979637135785e-06
200,3.0020920720228653e-06
201,2.8338344993352817e-06
202,2.7249988320935664e-06
203,2.640426844972872e-06
204,2.557504102839283e-06
205,2.391029148176904e-06
206,2.344349790034261e-06
207,2.282433214089186e-06
208,2.315343729125529e-06
209,2.3178907634280353e-06
210,2.3117873569623683e-06
211,2.271517444611429e-06
212,2.2174979970544026e-06
213,2.1558092740589642e-06
214,2.1027133988449885e-06
215,2.0761516585127127e-06
216,2.014106223000095e-06
217,1.9455996213173878e-06
218,1.9602098443620744e-06
219,1.8911096036074653e-06
220,1.8557715938637265e-06
221,1.8413211362511792e-06
222,1.8367698561344538e-06
223,1.8380052424136932e-06
224,1.8347944109871528e-06
225,1.7616487079286026e-06
226,1.7191833833961668e-06
227,1.6136700710741493e-06
228,1.6103006229534514e-06
229,1.6167906887355793e-06
230,1.6139911256481312e-06
231,1.499886789338338e-06
232,1.484265493723578e-06
233,1.4602905327695311e-06
234,1.431534807451446e-06
235,1.444489309876838e-06
236,1.4259296211105238e-06
237,1.4317343804112762e-06
238,1.365676936177811e-06
239,1.386218858576685e-06
240,1.382954467438414e-06
241,1.3322664084643952e-06
242,1.3079382483913104e-06
243,1.2892028319286963e-06
244,1.2960834653230275e-06
245,1.28477494265175e-06
246,1.2663288436169714e-06
247,1.2652596190632087e-06
248,1.2388266787892408e-06
249,1.2407918867491363e-06
250,1.2463811413321764e-06
251,1.2422285102196551e-06
252,1.258408926743705e-06
253,1.252296747655458e-06
254,1.2574307420064164e-06
255,1.2402117371350962e-06
256,1.2286224157867253e-06
257,1.216095247246424e-06
258,1.2264924453417893e-06
259,1.2124572897963732e-06
260,1.2096563322205977e-06
261,1.1842583405128582e-06
262,1.180455324242341e-06
263,1.166630332349548e-06
264,1.1716901265880538e-06
265,1.161833409225139e-06
266,1.1653977943979466e-06
267,1.153300610813631e-06
268,1.1489059903290723e-06
269,1.1457817914241238e-06
270,1.1481531508190817e-06
271,1.1559164601742264e-06
272,1.1567808730103245e-06
273,1.1564132338556453e-06
274,1.1632866626160524e-06
275,1.163113932312437e-06
276,1.1642855195000134e-06
277,1.1474852291090046e-06
278,1.1367388216854446e-06
279,1.141429358989396e-06
280,1.144356204216557e-06
281,1.135538233611628e-06
282,1.1427642167498045e-06
283,1.14276141855586e-06
284,1.1346397071977204e-06
285,1.1401676922093044e-06
286,1.1344019516392385e-06
287,1.12628139458225e-06
288,1.1233456137503698e-06
289,1.1151610803000028e-06
290,1.1155667831963444e-06
291,1.107229441786138e-06
292,1.1074386228527393e-06
293,1.1039919601886681e-06
294,1.0780095529681189e-06
295,1.0773992368873363e-06
296,1.0591023050579279e-06
297,1.0558553198472273e-06
298,1.0559081677530189e-06
299,1.0400179564104028e-06
300,1.0286902368845819e-06
301,1.0085317851603096e-06
302,1.0220759075436013e-06
303,1.0228753440953013e-06
304,1.0048927965693963e-06
305,1.0073157744854595e-06
306,9.819220331169762e-07
307,9.79567204890192e-07
308,9.76616669751733e-07
309,9.570853387197695e-07
310,9.483054340607852e-07
311,9.347149103544869e-07
312,9.234481738993278e-07
313,9.084372922936751e-07
314,9.061385768771877e-07
315,8.850106623069731e-07
316,8.802760240691605e-07
317,8.686425708588954e-07
318,8.650743892561009e-07
319,8.624804041564155e-07
320,8.44542146733288e-07
321,8.366894503943644e-07
322,8.259790760577488e-07
323,8.196409184545942e-07
324,7.941611473668802e-07
325,7.764621861785662e-07
326,7.720242276309725e-07
327,7.574223364183045e-07
328,7.471014609381293e-07
329,7.459958379366027e-07
330,7.318814005944641e-07
331,7.28094637394326e-07
332,7.257482880464895e-07
333,7.216546738673338e-07
334,7.234280501810058e-07
335,7.160660041707746e-07
336,6.939832584306118e-07
337,6.787273603203236e-07
338,6.754792461894796e-07
339,6.7556352219831e-07
340,6.780999082583602e-07
341,6.76723151676685e-07
342,6.748567449411364e-07
343,6.789631147482572e-07
344,6.754672779515048e-07
345,6.727494564462337e-07
346,6.829327219718364e-07
347,6.804782487624797e-07
348,6.730353999608495e-07
349,6.798860335171913e-07
350,6.773574734426491e-07
351,6.65415664341576e-07
352,6.569169745323867e-07
353,6.443127904076613e-07
354,6.472239426291182e-07
355,6.426097265726849e-07
356,6.413533567544871e-07
357,6.415610462105436e-07
358,6.372229651899213e-07
359,6.36422220206766e-07
360,6.353064607712405e-07
361,6.265274640887934e-07
362,6.297484212940913e-07
363,6.202209441604125e-07
364,6.237274929954618e-07
365,6.235335779940168e-07
366,6.291849926389609e-07
367,6.296433111316297e-07
368,6.344903844230915e-07
369,6.288697322724113e-07
370,6.26406222620791e-07
371,6.341503345198133e-07
372,6.413078002612997e-07
373,6.331108620651019e-07
374,6.288868525845567e-07
375,6.320663697378565e-07
376,6.382503145186723e-07
377,6.450971603964824e-07
378,6.475177557331904e-07
379,6.477566586922819e-07
380,6.414709254809197e-07
381,6.44401093532721e-07
382,6.435433480098941e-07
383,6.416841207272928e-07
384,6.417402996403935e-07
385,6.391490996217015e-07
386,6.375883344202347e-07
387,6.333382193064732e-07
388,6.345619919396587e-07
389,6.342548234550022e-07
390,6.321670316981769e-07
391,6.27243898239389e-07
392,6.28655802814559e-07
393,6.283073126456744e-07
394,6.282074458592398e-07
395,6.268064271090359e-07
396,6.217280825514784e-07
397,6.162766761075342e-07
398,6.147241527804602e-07
399,6.086551180333838e-07
400,6.103862739645008e-07
401,6.039515019208617e-07
402,6.047726882414042e-07
403,6.002579553133161e-07
404,5.957224453154941e-07
405,5.984838838611283e-07
406,6.011744785074058e-07
407,6.02681436881922e-07
408,6.03328847396098e-07
409,5.998928351248817e-07
410,5.98852515362554e-07
411,5.966599838694468e-07
412,6.00180889171151e-07
413,5.984410324403795e-07
414,5.949173805015754e-07
415,5.851819813789914e-07
416,5.884874852616728e-07
417,5.850077106724822e-07
418,5.834168501876972e-07
419,5.846078593611601e-07
420,5.759219929946182e-07
421,5.707379591390261e-07
422,5.635560205027927e-07
423,5.543948877484106e-07
424,5.466634953493336e-07
425,5.393826181565773e-07
426,5.399741831908203e-07
427,5.400865187308627e-07
428,5.363738597477347e-07
429,5.311093962040317e-07
430,5.230516129561878e-07
431,5.119447081913946e-07
432,5.10750150472915e-07
433,5.106783333517086e-07
434,5.040571262156536e-07
435,4.974168216284728e-07
436,4.934675553646997e-07
437,4.899227756940002e-07
438,4.867631507456042e-07
439,4.850843231256357e-07
440,4.858447248756214e-07
441,4.826045056326343e-07
442,4.806453454476972e-07
443,4.784100290308829e-07
444,4.759617633362921e-07
445,4.7426877482430893e-07
446,4.747725462420203e-07
447,4.734773888817621e-07
448,4.74580330104353e-07
449,4.741142589095957e-07
450,4.7367262755255393e-07
451,4.735102814285024e-07
452,4.7154445090998856e-07
453,4.692127086481553e-07
454,4.6592150002056413e-07
455,4.6200480452997554e-07
456,4.5801728422382207e-07
457,4.5638338710663437e-07
458,4.5557970763772386e-07
459,4.546382693937161e-07
460,4.5415215408567956e-07
461,4.5286179880757106e-07
462,4.5298501475517143e-07
463,4.5329234473573296e-07
464,4.5330577930661334e-07
465,4.5155894806351635e-07
466,4.489402509068922e-07
467,4.481210896947614e-07
468,4.480546856675102e-07
469,4.478676031247312e-07
470,4.474675322308758e-07
471,4.463963347246193e-07
472,4.4643374112982376e-07
473,4.456715575822891e-07
474,4.436689242535806e-07
475,4.4328303438579945e-07
476,4.4276332269861944e-07
477,4.427032700710488e-07
478,4.420453418308367e-07
479,4.4084464124858773e-07
480,4.408743324897482e-07
481,4.418177012349892e-07
482,4.419528383340211e-07
483,4.4202681159415943e-07
484,4.4154933528217797e-07
485,4.4107150242636945e-07
486,4.4086481916551156e-07
487,4.4094670368153027e-07
488,4.407364319915944e-07
489,4.400213558397075e-07
490,4.4007992753874764e-07
491,4.39599045334755e-07
492,4.3883349151083634e-07
493,4.3851384104423427e-07
494,4.3814114307354617e-07
495,4.378435117877185e-07
496,4.374906386604876e-07
497,4.3736806685899705e-07
498,4.373569149877025e-07
499,4.3735234414999774e-07
500,4.373255859755441e-07


==> results/markowitz_theta_error_squared_strongly_convex_case.csv <==
#,|Theta - Theta*|^2
0,0.8043320348170824
1,0.7901832907067025
2,0.7551894915556076
3,0.7067762724865995
4,0.6343188518712146
5,0.5552406152315311
6,0.47288952494543507
7,0.3872275757740163
8,0.3542611757031163
9,0.29296811899782493
10,0.22831834207323073
11,0.1847341310927569
12,0.16193517435386443
13,0.1482266267818804
14,0.13252794732217799
15,0.12292933216706127
16,0.10104354415177214
17,0.08373184690899284
18,0.0747041743658692
19,0.06505284490808964
20,0.05565594847015254
21,0.0487591406667279
22,0.044657535319903935
23,0.04219291602329723
24,0.040715366432268515
25,0.038047504152991504
26,0.03546199313686819
27,0.031729556826877836
28,0.02982870533395
29,0.027065636258536772
30,0.025430042033608796
31,0.024453049479458776
32,0.023491395266678112
33,0.022429779755145825
34,0.021293293588807993
35,0.020500850913264083
36,0.019437489610739087
37,0.01864470430465051
38,0.017987481761007652
39,0.017337092861968995
40,0.016884243268351463
41,0.016565644769663376
42,0.01618849750213771
43,0.015795401103003016
44,0.015468111740661868
45,0.01502150567534625
46,0.014810536779256542
47,0.014579940387070594
48,0.01424187176471025
49,0.014051075048131632
50,0.013680968637465304
51,0.01331778367355868
52,0.012957690384030546
53,0.01272622671188701
54,0.012562450036775901
55,0.012326470748034083
56,0.012217938645100564
57,0.011985081548561094
58,0.01189062169715324
59,0.011582935227361809
60,0.011504971337160804
61,0.011438601860932894
62,0.011371052437250425
63,0.01105229733545872
64,0.010790817387087471
65,0.01076730909834332
66,0.010548342528518842
67,0.010456082705286007
68,0.010292423841445547
69,0.010201530753944511
70,0.010127937346380957
71,0.010003317651577713
72,0.009885251605438251
73,0.0098555198413345
74,0.009782768832947973
75,0.009691263074919805
76,0.009423101989042003
77,0.009216806035588556
78,0.009000957201831623
79,0.008892664737581728
80,0.008824501078255768
81,0.008706635415133132
82,0.008489150950714619
83,0.008442915416886769
84,0.008244454052008073
85,0.008154488094255742
86,0.007903938753907474
87,0.0077578239693853485
88,0.007589595524703073
89,0.007409940302731116
90,0.007294112326907098
91,0.007166099975103673
92,0.007039409121986572
93,0.0068226530481258684
94,0.006700754412854129
95,0.00652284388905791
96,0.006502378003303183
97,0.0063481761801443
98,0.0062848714388574894
99,0.00617692043826623
100,0.0061504466605434875
101,0.005929470089503266
102,0.00583096440674039
103,0.005823921079566887
104,0.00577154264124767
105,0.00571091370507309
106,0.00555516520163217
107,0.005511351662057599
108,0.005422437808051811
109,0.005309476554321689
110,0.005199884410897091
111,0.005148084059968053
112,0.005092581075990846
113,0.005046829942758581
114,0.004877373989505581
115,0.004826446331952301
116,0.004758253865370673
117,0.004661666561240706
118,0.004580678605934729
119,0.0044424602933357486
120,0.004423164977980138
121,0.0043788551553977
122,0.004318783943404235
123,0.004208183069552847
124,0.004195839789328358
125,0.004150065043649428
126,0.004092702149276718
127,0.003928721917761973
128,0.0038955567082162206
129,0.003838238405329101
130,0.003772248574350059
131,0.0037366252735804325
132,0.003664249553287593
133,0.0036215212521019404
134,0.003570662121105754
135,0.0034917884261642606
136,0.003410214600850497
137,0.0033049308086650097
138,0.0032540915638536025
139,0.0031935434683052055
140,0.003162960281303005
141,0.003110926991176242
142,0.0030980977096477865
143,0.0030851178359460035
144,0.003027535040739194
145,0.0029606653878765403
146,0.0029113832564670746
147,0.0028629945640548404
148,0.002790998379898041
149,0.0027805659309304105
150,0.002768220349885503
151,0.0026885659973828416
152,0.002649119736006191
153,0.0026261683071992802
154,0.0025910473423436755
155,0.0025394126469049376
156,0.0024870450982686057
157,0.002455616901281065
158,0.0024169211959614257
159,0.0023495254492286147
160,0.0022912816591059257
161,0.0022406539918268095
162,0.0021834099438840923
163,0.0021494903145306866
164,0.0020757027236511043
165,0.0020183618731656416
166,0.0019501920057379911
167,0.0018935742902977703
168,0.0018453583712637564
169,0.0018085376033279595
170,0.0017814562574220184
171,0.001751597723556367
172,0.0017326675456984385
173,0.001686796844096144
174,0.0016418280219915368
175,0.0016080236805173385
176,0.001581313731409097
177,0.001555243758663304
178,0.0015321779897746303
179,0.001492275920803174
180,0.001465064918682658
181,0.0014520311387841195
182,0.0014306385349918897
183,0.0014145199222771333
184,0.0013888476552237172
185,0.0013629692246665964
186,0.0013517227217102992
187,0.0013244952043939759
188,0.001317991128759961
189,0.0012781951799075372
190,0.0012679353473187048
191,0.0012501859716896283
192,0.0012246601034932125
193,0.0012130924265967428
194,0.0011997902804768313
195,0.0011875556889227809
196,0.001170988613707121
197,0.0011411493028826427
198,0.001120408732786824
199,0.0011156946986811325
200,0.001094741981577506
201,0.0010712080181382246
202,0.0010531325873924212
203,0.0010374273301852503
204,0.0010296289910084425
205,0.0010107575830424524
206,0.0010069567142851497
207,0.001001716650264723
208,0.0009827121293277184
209,0.0009644394029207972
210,0.000956588463798313
211,0.0009374356186552712
212,0.0009272008351436731
213,0.0009145098313061324
214,0.0008882843024720167
215,0.0008753518920520661
216,0.0008550125731277653
217,0.0008459552262298512
218,0.0008255420273375357
219,0.0008089431759388332
220,0.0007975991244851639
221,0.0007909835018402577
222,0.0007855644988759079
223,0.000767270748042629
224,0.0007553108174462946
225,0.0007522680235982555
226,0.0007411871779252082
227,0.0007330427952045583
228,0.0007180534852206237
229,0.0007183180054078743
230,0.000703185530367532
231,0.0006870003424123007
232,0.0006777851712428735
233,0.0006693380782259482
234,0.0006554595018550346
235,0.0006486329171385837
236,0.0006370512957688891
237,0.0006284507472335894
238,0.0006249959342076301
239,0.0006039081199787237
240,0.0005977844713598024
241,0.0005902363211834456
242,0.0005797312258475688
243,0.0005701698589551162
244,0.0005672087830938574
245,0.0005641010696046105
246,0.0005583530836484723
247,0.0005539436367443955
248,0.0005506617129899777
249,0.0005476116824987602
250,0.0005403391487518773
251,0.0005387377796476474
252,0.0005324926140448885
253,0.0005285345636579441
254,0.0005212528357500767
255,0.0005169738556539263
256,0.0005156319911032545
257,0.0005134361107955824
258,0.0005091759509552199
259,0.0005058278267814466
260,0.0005017316942575525
261,0.0004956133944501176
262,0.0004911912712682359
263,0.0004874331842236826
264,0.0004861889883562284
265,0.0004813523927470137
266,0.00047943072370803565
267,0.00047585583666217315
268,0.00047332617544385046
269,0.0004672722471288251
270,0.0004616136267029385
271,0.0004609429481481616
272,0.00045828307855880354
273,0.00045388517995741313
274,0.0004514313255403358
275,0.000449835198793229
276,0.0004474657571068213
277,0.00044255278811908467
278,0.00043799650788423983
279,0.00043644907052524357
280,0.00043396593595884447
281,0.0004308537925113833
282,0.0004253486511309268
283,0.0004187367090553497
284,0.00041787965415291707
285,0.00041663385096805456
286,0.00041374845607548415
287,0.00040927400248448614
288,0.0004068919356297503
289,0.00040183095095828065
290,0.0003969733975165557
291,0.0003914420576514099
292,0.0003855120910604497
293,0.00038318716692617796
294,0.0003801006218030766
295,0.0003761152295157704
296,0.0003739367845276503
297,0.00036944007599972985
298,0.0003677073630288712
299,0.0003647627931598717
300,0.00036309879229298037
301,0.00036164825817147774
302,0.00036055583812123954
303,0.0003601170839812204
304,0.00035743796765448416
305,0.000355176179339873
306,0.0003515351142534161
307,0.000348335064690218
308,0.00034267422653698547
309,0.00033761100270417773
310,0.00033593658784274866
311,0.000333103724077182
312,0.0003293768306961988
313,0.00032489374427802927
314,0.0003212581253339716
315,0.00031916086058729384
316,0.00031502944919418866
317,0.0003142879822001884
318,0.0003123875166962691
319,0.0003115767686976438
320,0.00030820963485483997
321,0.0003059454387323165
322,0.0003045235552970091
323,0.000303247234487517
324,0.0002998090959838727
325,0.0002978382354184618
326,0.00029517736923123606
327,0.0002931309599303027
328,0.00029134633008357186
329,0.00028974789204421224
330,0.0002866256679600414
331,0.00028449578704058934
332,0.0002816670453028536
333,0.00027727317544980255
334,0.00027528338850049206
335,0.0002721287635759046
336,0.0002713199720986233
337,0.00026880165796222126
338,0.0002650758356815048
339,0.0002646523291868629
340,0.0002635395868266686
341,0.00026001554360407657
342,0.00025719799864657567
343,0.00025498499419673816
344,0.00025186235259874403
345,0.00024936428337131797
346,0.00024829542351239073
347,0.0002467834028128316
348,0.0002453590187052123
349,0.0002432004772130498
350,0.00024087558495833694
351,0.00023936915480485624
352,0.00023717649257600025
353,0.00023645036944777874
354,0.00023438669951264665
355,0.0002329717834068369
356,0.0002316800175777983
357,0.00023065633032374674
358,0.0002286674389762863
359,0.00022601617894983254
360,0.00022399789956065264
361,0.00022299201374235988
362,0.000222723243569056
363,0.0002199594050080103
364,0.0002184010311935446
365,0.0002151897768875311
366,0.00021404391018313648
367,0.0002127442348249623
368,0.0002113443503768779
369,0.00021048870992603484
370,0.00020844624779972504
371,0.00020610140129093498
372,0.00020503396324771616
373,0.00020423853342246292
374,0.00020249706250839911
375,0.00020039828727121565
376,0.00019961889630667874
377,0.0001982116921810768
378,0.00019771781855181604
379,0.0001972185542643707
380,0.00019645276597959674
381,0.00019580678257539148
382,0.00019513584437412014
383,0.000194667230632462
384,0.00019372419412409965
385,0.00019273300536144265
386,0.00019221464616781184
387,0.0001912738889133976
388,0.00019043549963130028
389,0.00018938206067838098
390,0.0001882999859881675
391,0.000187454034451761
392,0.0001862972866317297
393,0.00018536181541000716
394,0.00018465809546464886
395,0.00018368857158424702
396,0.00018258740444371604
397,0.0001812924177934812
398,0.00018039992731977916
399,0.00017980634889087918
400,0.0001788214965695872
401,0.00017804133817832444
402,0.00017762542161370979
403,0.00017657746405071715
404,0.00017600696765012405
405,0.0001759510279789761
406,0.00017485481930372627
407,0.00017374711466434006
408,0.00017303166305841688
409,0.00017225847513980394
410,0.00017140613731022168
411,0.0001706343530948347
412,0.00016973976202066407
413,0.0001690474345213577
414,0.00016841683477384495
415,0.0001679742396438529
416,0.00016693550697017791
417,0.00016666157704516786
418,0.0001656119068441447
419,0.00016520498756337205
420,0.00016475585569661707
421,0.0001636956339942711
422,0.00016233386763926555
423,0.0001620926658168429
424,0.0001613608574520713
425,0.00016103780974994708
426,0.00016048064344701278
427,0.00015954212146481698
428,0.00015837784488209104
429,0.00015771691277196407
430,0.00015690851025690344
431,0.0001563584846233783
432,0.00015570016514825492
433,0.0001545956473379105
434,0.00015447215588653435
435,0.00015366620425247456
436,0.00015248828633680292
437,0.00015199692849138694
438,0.00015168863032997919
439,0.00015141285438299677
440,0.0001508804318065996
441,0.00015064224322675364
442,0.00015041014704237507
443,0.00014986809161559496
444,0.0001496088940994451
445,0.00014891478482221022
446,0.00014842021354606957
447,0.00014803560568867866
448,0.00014781447155101876
449,0.00014766189667194665
450,0.00014724133225683947
451,0.00014702280807188717
452,0.000146590431010838
453,0.000146326970538712
454,0.0001461095797856267
455,0.00014573257632235635
456,0.00014535511289429662
457,0.00014474118043997336
458,0.00014417898323611927
459,0.00014383688507476966
460,0.00014350524070042288
461,0.00014298473644129626
462,0.00014272698530316965
463,0.0001426666746789751
464,0.00014237349944516052
465,0.00014211614461265903
466,0.00014206219239044698
467,0.00014196034159487115
468,0.00014170617862740628
469,0.0001415888665583341
470,0.00014133988490746028
471,0.00014127676221178535
472,0.00014119401035582373
473,0.00014113309281338742
474,0.00014102157020981675
475,0.00014095309141337424
476,0.00014085672226951557
477,0.00014079935570673557
478,0.00014069545536114558
479,0.00014051441982336125
480,0.00014031995573402138
481,0.00014015725102503067
482,0.00014003681584002454
483,0.00013976997635136232
484,0.00013963583716367856
485,0.00013953205946399638
486,0.00013942562739888113
487,0.00013937975155269553
488,0.00013929363576360663
489,0.00013919167461062882
490,0.00013914678716106215
491,0.00013907423484990216
492,0.0001389024699622806
493,0.00013888280282495054
494,0.00013886732160085457
495,0.00013883239950472572
496,0.00013881075279915573
497,0.00013878138007019253
498,0.0001387509959742152
499,0.00013873836811653805
500,0.0001387365759092637


==> results/markowitz_ubsr_error_convex_case.csv <==
#,|ubsr - ubsr*|
0,0.05462834553842272
1,0.12556757694182136
2,0.06711062024106867
3,0.10478523134014334
4,0.05152003238566766
5,0.06003063965409822
6,0.03413790161503105
7,0.03272387066138133
8,0.02413398980725473
9,0.02578974732608469
10,0.011481964164733904
11,0.009569285594282328
12,0.012008859770345548
13,0.005686379592723945
14,0.008644238878200317
15,0.003780228587998813
16,0.007301819486239314
17,0.011857339073575335
18,0.010118033466724408
19,0.008699191761398939
20,0.008241704544426742
21,0.007532391243920411
22,0.007418963568550263
23,0.006822397703466099
24,0.006595848798443049
25,0.006576149579245016
26,0.006332011810423033
27,0.006085374308177571
28,0.005996321833018348
29,0.005679092767418736
30,0.005533755505482407
31,0.005430738907171662
32,0.0051651814987379585
33,0.004977521525060147
34,0.0048410559354187255
35,0.004696563263428988
36,0.004646382604852228
37,0.0046063002214470905
38,0.004668502675066077
39,0.0045808808190752615
40,0.0044885888872488455
41,0.004473461028114301
42,0.004399780252236973
43,0.0042827129477677195
44,0.00417077833164603
45,0.004030647173232149
46,0.003992947952729975
47,0.003972392078300191
48,0.003930073769204345
49,0.003915336363135236
50,0.0037697574192745997
51,0.0037226759286689837
52,0.003741828304089201
53,0.003674316144428147
54,0.0035935826551493633
55,0.003585214126046954
56,0.0035641273148027675
57,0.003468209024261981
58,0.0034545871319441313
59,0.0033780098580798446
60,0.0033495222066433072
61,0.003276830864684943
62,0.0032314894377085124
63,0.0031494406478253523
64,0.003143269315020625
65,0.003251988194668265
66,0.0031703898252877782
67,0.003165616499057222
68,0.003141978788297861
69,0.0030539454691263512
70,0.002970597981005907
71,0.00302991509569267
72,0.003024605855912632
73,0.002922031112742085
74,0.002871969481953063
75,0.0028333374379606036
76,0.002857498316486795
77,0.0028800939691067673
78,0.0028391166392726652
79,0.002779703382435661
80,0.0027181445717662234
81,0.002744417814543987
82,0.0027584087973372973
83,0.0026967161413276597
84,0.0026606653026430283
85,0.002644391901355181
86,0.0026412603999622086
87,0.0026330189586499797
88,0.0025869835421672427
89,0.0025520432025014084
90,0.002529359794903152
91,0.0024543667709093775
92,0.002427725105854095
93,0.0023902790507800975
94,0.0023913705658744067
95,0.002387155314773848
96,0.0023649263740903037
97,0.002303950111278874
98,0.002285824743784526
99,0.0022732597121761233
100,0.0022528608663858196
101,0.0022431962860078314
102,0.002182540751433315
103,0.0021599948972017002
104,0.002109408384448397
105,0.0020724015067088986
106,0.0020470672539149026
107,0.0020422587855357666
108,0.0020073587198933818
109,0.0019878617758312678
110,0.0019245255587560517
111,0.0018917333213258614
112,0.0018932655955292144
113,0.0018751372052370208
114,0.0018516127856262887
115,0.0018135257531847748
116,0.0017960165146995166
117,0.0017903051794591063
118,0.0017389591310885133
119,0.0017232517881513587
120,0.0017201749064293392
121,0.001737337777740322
122,0.001709479603771935
123,0.0016865687431887877
124,0.001674493935500676
125,0.0016478003258981189
126,0.0016434744600874462
127,0.0016240694189749716
128,0.0016191910544270938
129,0.0016097053919237325
130,0.0016110157244071388
131,0.001586274007924271
132,0.0015700363290722663
133,0.0015608841265916662
134,0.0015515904879763176
135,0.0015499953314322412
136,0.0015338851328027814
137,0.001527215398640147
138,0.0015092207978927852
139,0.0014914249543635516
140,0.0015071175578297846
141,0.0014966350402935702
142,0.0014820233031283547
143,0.0014693581127098176
144,0.0014506969463321528
145,0.0014350822670329832
146,0.0014300745704840523
147,0.0014297595159223353
148,0.001421121312012219
149,0.0014004013452281194
150,0.0013757319489719477
151,0.0013669032152439642
152,0.0013626426284656934
153,0.0013607756616529354
154,0.0013508578226126833
155,0.0013482129279799304
156,0.0013473805184147092
157,0.0013441450350722972
158,0.0013407787532970228
159,0.001325783310395623
160,0.001307332818599738
161,0.0012952942517279742
162,0.0012985548711082484
163,0.0012877245352365674
164,0.001257613619758513
165,0.0012594430048659677
166,0.0012580571383951078
167,0.0012488742422728794
168,0.0012372058583382528
169,0.001236443725611991
170,0.0012362107973636904
171,0.0012405074988821596
172,0.0012435532956269202
173,0.0012582505672455446
174,0.0012502539578699845
175,0.0012393289246646622
176,0.0012191879063491728
177,0.0012059619498287488
178,0.0012138994891429666
179,0.0012126416850019583
180,0.0012013440615178395
181,0.0011954304701878304
182,0.0011946606395432657
183,0.001189780617204761
184,0.0011834945204861613
185,0.0011919752123047411
186,0.0011891308046882432
187,0.001172387780293882
188,0.0011637906508636386
189,0.00115585219668074
190,0.001150787193204661
191,0.0011413506642776183
192,0.0011457472807513969
193,0.0011395961155262202
194,0.0011250539805665039
195,0.0011243811363870204
196,0.0011049439868830446
197,0.0010944137051114855
198,0.0010917874875677747
199,0.0010939521089724513
200,0.001085939523602364
201,0.001071386563072263
202,0.0010637447793311328
203,0.001055075504363956
204,0.0010417927817239492
205,0.001037019323266497
206,0.001034786552836342
207,0.0010315840077640415
208,0.0010305714675254984
209,0.0010327643825209787
210,0.0010377221150365545
211,0.0010350163986532213
212,0.0010251288730020458
213,0.0010162662050519078
214,0.0010111037611776341
215,0.0010060776145736638
216,0.0009947955920308615
217,0.0009945098749106762
218,0.0009926137641291244
219,0.0009842099475040889
220,0.0009833781717914492
221,0.0009851927098786795
222,0.0009805177202316662
223,0.0009715545540884274
224,0.0009677889284890884
225,0.0009556523953508367
226,0.0009488545727817099
227,0.0009297356868673834
228,0.0009209582135030758
229,0.0009099818272251259
230,0.0009108742427557659
231,0.0009059110828754657
232,0.0009014954530510155
233,0.0008859824397864369
234,0.000884331073941369
235,0.0008825565788310175
236,0.0008766766109335467
237,0.0008710321227691775
238,0.0008659241591335576
239,0.000853205249113087
240,0.0008516375539939225
241,0.0008452202104263229
242,0.0008376381068467831
243,0.0008271776475129999
244,0.0008206876776250538
245,0.0008166865988706307
246,0.0008069542010041286
247,0.0008041809546935341
248,0.0008014792639141066
249,0.0007958564223683462
250,0.000790979310462292
251,0.0007858920561432114
252,0.0007896752247882888
253,0.0007876391662322568
254,0.0007861184872268168
255,0.0007838607230921113
256,0.0007804054348145573
257,0.0007775602429350714
258,0.0007807585994107913
259,0.0007765171982130337
260,0.0007743315583076948
261,0.0007788912191906139
262,0.0007810240998726847
263,0.0007811606864067122
264,0.0007777417307404111
265,0.0007762906870869002
266,0.0007737446519709978
267,0.0007715553369715411
268,0.0007754376547745578
269,0.0007739821753047216
270,0.0007714042437715896
271,0.0007748309385239849
272,0.0007752714643822212
273,0.0007756012259951262
274,0.0007766833356345759
275,0.0007775550934636111
276,0.0007788378725416267
277,0.0007793901507903711
278,0.0007802428195617384
279,0.0007853979912503806
280,0.0007871196087501087
281,0.0007852754200107781
282,0.0007838583331892801
283,0.0007801895430774586
284,0.0007784902177228048
285,0.0007777375428078548
286,0.0007749750372944564
287,0.0007753700750919301
288,0.0007750560493989256
289,0.0007727486180140186
290,0.0007703891654557982
291,0.0007683168562449549
292,0.0007662603663937673
293,0.0007607848471508638
294,0.0007591930183039608
295,0.0007583838599725112
296,0.0007564617821762543
297,0.0007552819445441616
298,0.0007501897096980348
299,0.0007468493105007856
300,0.0007444975529186104
301,0.0007397976393179184
302,0.0007349835764295931
303,0.000737501602795454
304,0.0007345472826277288
305,0.000731768542916178
306,0.0007309781090713563
307,0.0007278714772596118
308,0.0007256196075376975
309,0.0007214351106406558
310,0.0007202830146449957
311,0.0007175826014007014
312,0.0007162078241221836
313,0.0007150080836166306
314,0.0007149235318384406
315,0.0007131480737459506
316,0.0007063935929744192
317,0.0007026738951368405
318,0.0006995385645711116
319,0.0006996595649379489
320,0.0006999342167443023
321,0.0006984047795166037
322,0.0006986557543964267
323,0.0006981127952515043
324,0.0006976335821519131
325,0.0006966970724230914
326,0.0006948641835369251
327,0.0006920495013011951
328,0.0006880111879244977
329,0.0006855127341049427
330,0.0006845156959143228
331,0.0006817214763565338
332,0.0006830961275582359
333,0.0006839457594738363
334,0.0006834894961237903
335,0.0006823466684880986
336,0.0006812433711721466
337,0.0006808067093293513
338,0.0006818731852124005
339,0.0006789040966843074
340,0.0006791502374661751
341,0.0006839465961897551
342,0.0006829983906130876
343,0.0006804440482952034
344,0.0006784156573558242
345,0.0006787947711670017
346,0.000677557572748344
347,0.0006776142540281249
348,0.000677804714284802
349,0.0006777183708574497
350,0.0006798732652037454
351,0.000678523626373051
352,0.0006767284361561265
353,0.0006753788841531438
354,0.0006748654585532754
355,0.0006767377793005513
356,0.0006776143937236578
357,0.0006773866301416631
358,0.0006757946312351826
359,0.0006748226006064728
360,0.0006760527480448308
361,0.0006743589735349054
362,0.000672489058895942
363,0.0006739298072480082
364,0.0006784547989117651
365,0.0006816896966329589
366,0.0006803338319880115
367,0.0006812565911173407
368,0.0006820817850160532
369,0.0006805262657719746
370,0.0006806627559072798
371,0.0006816593510143854
372,0.0006839916731802287
373,0.0006830356894890199
374,0.0006823509985184883
375,0.0006816134334881041
376,0.0006806722053621095
377,0.0006762685610183783
378,0.0006758771143975939
379,0.0006742026472792984
380,0.0006730947791289688
381,0.0006722334768124449
382,0.0006684566539970072
383,0.0006681279683055097
384,0.0006661978052255324
385,0.0006651222743156437
386,0.0006652781035398903
387,0.0006648293391813276
388,0.0006651483582748585
389,0.000665274413365502
390,0.0006656896663185807
391,0.0006652753892056329
392,0.0006653842269876975
393,0.0006643953001199132
394,0.0006653079674130424
395,0.0006645142367592283
396,0.0006658684313298191
397,0.0006636602874673381
398,0.0006652365506851221
399,0.0006620611333322812
400,0.0006619407731380811
401,0.0006625219735414412
402,0.0006636154824448126
403,0.0006630631016638078
404,0.0006656295440017335
405,0.0006651622339249319
406,0.0006666904095274373
407,0.0006694658312582091
408,0.0006727932356194732
409,0.0006710202504727203
410,0.0006721629915904526
411,0.0006727631355201158
412,0.0006713593190725287
413,0.0006713867785995697
414,0.0006705229472027674
415,0.000671235767994216
416,0.0006698346301851621
417,0.0006694595565065464
418,0.0006708243694387162
419,0.000669945742504896
420,0.0006702658299852504
421,0.0006688611115374665
422,0.0006680676774762917
423,0.0006670712951674651
424,0.0006679459989805681
425,0.0006677173270725478
426,0.0006664619386148041
427,0.000666683082121422
428,0.0006656935294905297
429,0.0006663357576813245
430,0.0006667922978313423
431,0.0006683740808657301
432,0.0006691192620972841
433,0.0006694347177909066
434,0.000669115232546591
435,0.000668542825930929
436,0.0006683029194318735
437,0.000668311435562674
438,0.0006680703062704185
439,0.0006676692447215582
440,0.0006679837077573358
441,0.0006680142741754547
442,0.0006677476695862716
443,0.0006683865105462927
444,0.000669276464910773
445,0.0006691647619754826
446,0.000669567768268875
447,0.0006696685959132198
448,0.0006698255603624359
449,0.0006696878301958864
450,0.0006694523528027463
451,0.0006691799784419028
452,0.0006684365203505904
453,0.0006680235699854653
454,0.0006679190716713523
455,0.0006685540861141037
456,0.0006687781421566008
457,0.0006687025471707186
458,0.0006690128007656448
459,0.0006690940804177647
460,0.0006692083154699602
461,0.0006689841614460623
462,0.0006691000033988148
463,0.0006686307101453348
464,0.000668032066289681
465,0.000668424700760728
466,0.0006684418639585354
467,0.0006676616509173061
468,0.0006669772988169287
469,0.0006669427426741481
470,0.0006667361061645782
471,0.0006666592170069818
472,0.0006667561036902137
473,0.0006664876611041648
474,0.0006661571176075354
475,0.0006662002362780584
476,0.0006663981625721349
477,0.0006663551695706427
478,0.0006663140756021924
479,0.0006661195545227816
480,0.0006659029912958747
481,0.0006652613123616091
482,0.0006652609974406309
483,0.0006652556881270311
484,0.0006648327955278144
485,0.0006648618170491116
486,0.0006647201678594561
487,0.0006647734400333505
488,0.0006646530155053898
489,0.0006644337827071412
490,0.0006643197194290962
491,0.0006643515426319468
492,0.0006641727971161138
493,0.0006642401032438405
494,0.0006641437813962869
495,0.0006641022988622125
496,0.0006641043890788789
497,0.0006640551500935454
498,0.000664081850812015
499,0.0006641136537495207


==> results/markowitz_ubsr_error_strongly_convex_case.csv <==
#,|ubsr - ubsr*|
0,0.16559963712886577
1,0.108747150625633
2,0.14357762602138863
3,0.06485629213322985
4,0.11249863625933271
5,0.07135915639399187
6,0.024150227738589602
7,0.07432729154351642
8,0.05473278903189149
9,0.04138987944808159
10,0.06071477832480526
11,0.060383216107349924
12,0.04868889110044805
13,0.023419460071751497
14,0.04394808061625993
15,0.03609400329554929
16,0.026908759464383647
17,0.026287455228935663
18,0.032584428728262116
19,0.037291225549827
20,0.03517861457549759
21,0.03348656549528117
22,0.03230244999695059
23,0.031149499957764004
24,0.03081409165111948
25,0.03006046276127733
26,0.028946006721608186
27,0.0279041853338588
28,0.027258175842586774
29,0.025929694346717658
30,0.02546544749017493
31,0.025167792890848195
32,0.024433660460795148
33,0.02380512783527
34,0.023088736081177175
35,0.022570647819769307
36,0.022040945289086566
37,0.021509005417682303
38,0.021059965065466535
39,0.020523852092957318
40,0.0202867805202413
41,0.02003615950261417
42,0.01974584412738256
43,0.019533523350741377
44,0.01943833984733495
45,0.019210201539843208
46,0.0190503628493362
47,0.018740434372594483
48,0.018524421861725926
49,0.01831486577691599
50,0.01817489880646933
51,0.01802305853652436
52,0.017901718505987874
53,0.01774818412964041
54,0.01766648939123966
55,0.017552249636244688
56,0.01742166139566964
57,0.017316463726236908
58,0.017294367965163426
59,0.017164131470586763
60,0.017083496841248658
61,0.016980942753552608
62,0.016848486283176423
63,0.016738486830840615
64,0.016593336342313747
65,0.01655244424782415
66,0.016431237914111607
67,0.016288390681248155
68,0.016187255854563265
69,0.01610251872921742
70,0.016014457762668133
71,0.015956267191756746
72,0.01592142782340189
73,0.015821436305196224
74,0.01578494088525273
75,0.0157329309093453
76,0.01568053402384173
77,0.01560757789717443
78,0.01552019650550196
79,0.01542846635705769
80,0.015379047418119185
81,0.015327940566225329
82,0.015254838878148491
83,0.015216238035584195
84,0.015149151479618539
85,0.015098256164180035
86,0.014972940928553391
87,0.014908155030429693
88,0.014861792213487879
89,0.014773074767760519
90,0.014735204825479964
91,0.01468220090823652
92,0.014593082497264598
93,0.014522150913639564
94,0.014452558015902228
95,0.014374645583981827
96,0.014375789619631207
97,0.01430045561911314
98,0.014231001052753545
99,0.014183047199738674
100,0.01414910144104714
101,0.014061807420558292
102,0.014003190053467618
103,0.013978331998584004
104,0.01395749979394817
105,0.01394424622508389
106,0.013874629268702143
107,0.013840164312694914
108,0.013819429730230037
109,0.01375050671113004
110,0.013701550454069233
111,0.013678841939165076
112,0.013681491447119498
113,0.013657525611981858
114,0.013569623901199368
115,0.013542450405995055
116,0.013507448687594403
117,0.013459632093338059
118,0.013404844846619968
119,0.013335822267671105
120,0.013323511657066356
121,0.013286838874421392
122,0.013237250497160624
123,0.013182280752775222
124,0.013136117853763563
125,0.013102249186321302
126,0.01308775796587125
127,0.013006681899656758
128,0.013008802368036032
129,0.012977148333222777
130,0.01293712140096459
131,0.012922108070907157
132,0.012884118825661761
133,0.012870539414676807
134,0.012840135721576607
135,0.01281643634272428
136,0.01277406949799964
137,0.012761838731867314
138,0.012721539094917078
139,0.012672812353055452
140,0.01264488959251825
141,0.012622452406033546
142,0.01261928542879387
143,0.01259961101363738
144,0.012563871150993722
145,0.012532874080297407
146,0.012489096906049824
147,0.012455465464049797
148,0.01240290489629231
149,0.012388360258249909
150,0.012372618429830617
151,0.012337235087033938
152,0.012295699852943487
153,0.01229349439251276
154,0.012276252266699594
155,0.01224306202667741
156,0.012224333888785688
157,0.012186376786544273
158,0.01215597669080265
159,0.012111029557926922
160,0.012069936940727943
161,0.01205545943096148
162,0.012013268701562774
163,0.011988002388576058
164,0.011928432701284186
165,0.011882286920748497
166,0.011829649793410668
167,0.011788041261990012
168,0.011770168469044384
169,0.011767497866760346
170,0.011763953252319048
171,0.01174318947014713
172,0.011727368448296638
173,0.011700340805815557
174,0.011667801817047352
175,0.011652756814319154
176,0.01162316159933341
177,0.011606181657702497
178,0.011590372767990187
179,0.011568983573465697
180,0.011537392373352218
181,0.011533925424049796
182,0.011512476852308995
183,0.011496693028557659
184,0.011469519214365342
185,0.011457330005765154
186,0.01143513587733952
187,0.011419036944598504
188,0.011408761729785999
189,0.011362505777203769
190,0.011352024148341744
191,0.011340281914690442
192,0.011310842072503657
193,0.011296611406666324
194,0.011287658898581299
195,0.011260375734353345
196,0.0112535199359175
197,0.01121880207581366
198,0.011200974910813843
199,0.01119438003861506
200,0.011182926181895814
201,0.011161316761776507
202,0.011141086409728496
203,0.011136768214762005
204,0.011129327440891623
205,0.011111700376948697
206,0.011102851394922952
207,0.011093966236876751
208,0.011067308782849838
209,0.011047151958066104
210,0.011046630760147502
211,0.011026783128265327
212,0.011010708595141472
213,0.010999286376819961
214,0.010967070937234868
215,0.010946771718552517
216,0.010923420842724685
217,0.010915783317726357
218,0.010904507430304633
219,0.010892790676043984
220,0.010884427112996864
221,0.010884015204847997
222,0.010884198424864877
223,0.010852133684196408
224,0.010839604600168695
225,0.010824619274414138
226,0.01080607357545138
227,0.010801650979154254
228,0.010792594984799897
229,0.010791128321802013
230,0.01077090292550481
231,0.010751252000730294
232,0.010743938644583506
233,0.010706394475660574
234,0.01068288471402462
235,0.010677276739622654
236,0.010660142300759234
237,0.010637894992368557
238,0.010633909078949733
239,0.01060455310389069
240,0.010600851631632657
241,0.010592457697137458
242,0.010580781785899551
243,0.01055806427765138
244,0.010548576506071716
245,0.010549716258004771
246,0.01053835163532224
247,0.01052900441531196
248,0.010521932171696002
249,0.010520277583243864
250,0.010510620403504256
251,0.010505735347514922
252,0.010495819005465312
253,0.010487308587435518
254,0.010471193211343266
255,0.010465094166551114
256,0.010463621544321233
257,0.010460038662026994
258,0.010457160683888134
259,0.010449970361630256
260,0.010445658675101555
261,0.01042925140813794
262,0.01041967870415228
263,0.010410371285242692
264,0.010408202376090081
265,0.010398814548256141
266,0.010392553945408944
267,0.010385506757209728
268,0.010383877175803469
269,0.010373176342973245
270,0.010361183919901318
271,0.010363073103513754
272,0.010355338498950706
273,0.010341324155812293
274,0.010333531346971847
275,0.010328442084938494
276,0.010328009584224196
277,0.010313174893006039
278,0.010301157620550672
279,0.0102966525720673
280,0.010291806856135732
281,0.010281966653790608
282,0.010274213908327057
283,0.010265939568664895
284,0.010266459915429682
285,0.010264407452160784
286,0.010261888343608694
287,0.01025080550409524
288,0.01024926027273948
289,0.010252011049305232
290,0.010248307729327999
291,0.010241835798514898
292,0.010230363084182348
293,0.010230609784070865
294,0.010230705379005556
295,0.010221282184561364
296,0.010216765134042682
297,0.01021466289576306
298,0.010216217581678955
299,0.010222366011940043
300,0.010227380950719955
301,0.010223637030377708
302,0.010223580387907882
303,0.010220614345822832
304,0.010213345775656801
305,0.010208726391448597
306,0.010200254005426679
307,0.010193367656223251
308,0.010181875445769262
309,0.010168255138851279
310,0.01016682563503346
311,0.010165336532836633
312,0.010155588193117515
313,0.010149905854427266
314,0.010146184934561375
315,0.010148300889884443
316,0.010140736799137684
317,0.01013719647285738
318,0.010133363749250335
319,0.010135009699660302
320,0.010123936901318242
321,0.01012613056852607
322,0.010134009375208641
323,0.010138016347999546
324,0.010133110759457109
325,0.010132299304714265
326,0.010127394757403263
327,0.010124510067250792
328,0.010125054811901513
329,0.010119723652957269
330,0.010121659035556119
331,0.010120247092749446
332,0.010116118365160465
333,0.010111228952472351
334,0.010105088949790342
335,0.010094246006519814
336,0.01009537425407142
337,0.010087620006496933
338,0.010081057253642167
339,0.010081246950414069
340,0.010078487368998301
341,0.01007454084527859
342,0.01006725568603939
343,0.010063282768220605
344,0.010054401978532856
345,0.010047859816210813
346,0.01004313264456591
347,0.010036350163503183
348,0.010030867124055709
349,0.010026733012531597
350,0.010019734092536148
351,0.010015903959699146
352,0.010009283002528735
353,0.010010109626842734
354,0.01000414093312324
355,0.009999227084059814
356,0.01000011624545144
357,0.009998610789215212
358,0.00999273282645724
359,0.009984477471076725
360,0.009980799799083673
361,0.009978390692276184
362,0.00997737702364232
363,0.009964913146735366
364,0.00996191087629511
365,0.009957045241828666
366,0.00995438997084247
367,0.009952875284186202
368,0.009950714184139453
369,0.009949225493345204
370,0.009936793172169778
371,0.009930708656050502
372,0.009921272271015524
373,0.009918881167297555
374,0.009914714880535858
375,0.009908022180190768
376,0.009905589334275544
377,0.009898910403835837
378,0.009898025722123227
379,0.00989759221953418
380,0.009893924000106968
381,0.009891791331835764
382,0.009889725918961756
383,0.009887133957917349
384,0.009885455780718977
385,0.009879561997389652
386,0.00987578737958561
387,0.00986997037634263
388,0.009868095720191206
389,0.009862409290909369
390,0.009858216379680484
391,0.009852997614500925
392,0.009847093877692392
393,0.009842201665949124
394,0.00983931933016885
395,0.009834821359286927
396,0.009832816869255356
397,0.009827377350799249
398,0.009823520004327124
399,0.009821212094074327
400,0.009817342714519117
401,0.009814639326711283
402,0.009811230773434432
403,0.009809297087280677
404,0.009806205703329296
405,0.009806358776621504
406,0.00980309919362976
407,0.009799983150372726
408,0.00979911273416384
409,0.009795365953889634
410,0.009793217003906673
411,0.009790186490504227
412,0.009787470287972999
413,0.009787250504503853
414,0.009783584259612232
415,0.009781869591773684
416,0.009777785704645936
417,0.00977762700609447
418,0.009775487430035756
419,0.009776275533835477
420,0.009777754235180847
421,0.00977423031847352
422,0.009770042373947019
423,0.009767488726313667
424,0.009762808012892199
425,0.009761260982509568
426,0.009755031158848626
427,0.00974818220367546
428,0.009743464791791445
429,0.009739373679166885
430,0.009737648525823983
431,0.009737015679541439
432,0.009734677075440679
433,0.009730456282660616
434,0.009729108328547065
435,0.009724668346666465
436,0.009720490193027176
437,0.009718702863151074
438,0.00971678375650975
439,0.009714859825409428
440,0.009712441143611195
441,0.009711719108713601
442,0.00971062803234285
443,0.009708696927505311
444,0.009707764051820555
445,0.009704823258026463
446,0.009703242453691807
447,0.009701352476882086
448,0.009700987225826851
449,0.009700058962665126
450,0.009698227355317224
451,0.009697089880576881
452,0.009695062239866825
453,0.00969367603266652
454,0.00969292187320464
455,0.00969156390383108
456,0.00969072327147269
457,0.009687389937605428
458,0.009686138931884192
459,0.00968439960871148
460,0.009682171594714795
461,0.009680254606229788
462,0.009679374077258662
463,0.009678966237276765
464,0.009679001315316182
465,0.009676904599475733
466,0.009676964348576289
467,0.009676459795694314
468,0.009674888454781483
469,0.009674849140113406
470,0.009673873305655056
471,0.009673725359726493
472,0.00967310401670024
473,0.009672742713480342
474,0.009672324583189729
475,0.009671450546607618
476,0.009670592546808965
477,0.00967042815608149
478,0.009670311319341596
479,0.009669947870000417
480,0.00966949689054808
481,0.009667965045167703
482,0.009666676116917572
483,0.009665811608149943
484,0.009665075584482985
485,0.009664511149234334
486,0.009663843365687486
487,0.009663108111842234
488,0.009662721136598107
489,0.009662170768536538
490,0.009662000689335704
491,0.009661508686435893
492,0.009660676434177062
493,0.009660595379918036
494,0.009660636323742533
495,0.00966044056597054
496,0.009660262351131432
497,0.009660064972820515
498,0.009659826459795462
499,0.009659779342872654


==> results/plot_data.csv <==
Samples,SAA error mean,Online error mean,SAA error std,Online error std
10,3.4294754048538167,5.871278728808463,0.10866984447349366,0.20688348234547324
20,2.126627461051941,6.633532718223608,0.08076293300858274,0.20449315448331792
30,1.672681937599182,5.07543134907929,0.0762791671226982,0.18641114220187813
40,1.43294549194336,4.351863690953776,0.07002785623781774,0.1780210009397208
50,1.234132360153198,4.547075677947681,0.06400819117590999,0.18724130423172788
60,1.1629171430969245,4.568236094627455,0.06733238097845545,0.18802770920413758
70,1.0770068353271482,4.268661554958904,0.06392811434665083,0.17355095131068557
80,0.9880651950073236,4.306231522744638,0.06217862867619502,0.1813741541370618
90,0.9115154035949722,4.153902602025872,0.0573575578218565,0.17504535356229384
100,0.848756499938965,3.81746159428523,0.053188963471026446,0.1633738538701356
110,0.8242762554931641,3.623889984777312,0.05179452859918733,0.1577456294274554
120,0.7726906658935546,3.510928165636998,0.04874367464753427,0.15626413628896688
130,0.7222245941162106,3.377880645104879,0.04511765663796811,0.1526869528784156
140,0.6859075877380368,3.188319821501744,0.04263923284018621,0.1491543961945496
150,0.6486017253112791,3.040555921435188,0.04048197673451575,0.1467002661790255
160,0.6403992805480954,3.12877107803126,0.04025043214963048,0.15091887564813988
170,0.6288673356628427,2.976320774964515,0.04149910565979775,0.14345482627862655
180,0.5908203822326654,2.7939986567033253,0.03930097922357115,0.13798474241717532
190,0.5572401869201659,2.6644954359717663,0.03710489253975223,0.13308807442132553
200,0.5386296450805667,2.5961861396317416,0.03533843629727773,0.1301497364700462
210,0.5089019348144532,2.486068848321185,0.0334351719099061,0.12433494244638693
220,0.484331102600098,2.396468370524894,0.03159389154744838,0.12102197337185872
230,0.4619842314147946,2.319278300516308,0.03032772043471907,0.12000504575824344
240,0.4403607234191894,2.214071907091875,0.03032028281215945,0.11700668687963604
250,0.4244027865600586,2.212266521627284,0.028846690009280505,0.12009486746460468
260,0.4096125988769536,2.155620031070812,0.0276507510754018,0.11921559669919181
270,0.4058505244445801,2.110683557704231,0.02715009720037544,0.1180184105223722
280,0.3865455697631839,2.046786451143851,0.025833383683664633,0.11343898327235849
290,0.3749626167297363,1.99709922992132,0.02460626364759939,0.11009868379212849
300,0.362411266937256,1.9379776348096585,0.02346425992266064,0.10795735038174999
310,0.3463026869201657,1.865897406313376,0.022416198126362034,0.1048804586874578
320,0.3349647344970703,1.7490586590382289,0.021514354643541077,0.09777134561432163
330,0.3225666604614257,1.752354630791476,0.02053872145049422,0.10023958203932438
340,0.3178217944335939,1.6468314054958215,0.02212402482258863,0.0970965152167188
350,0.3097429953002928,1.5860823590763995,0.021279636716626256,0.09476169268817816
360,0.3059117193603518,1.5314805776134246,0.02192089875144624,0.09361378505070649
370,0.305502517089844,1.5451623949878737,0.021884333110249787,0.0951343169508332
380,0.3024827572631835,1.6178070148662498,0.02165224503229078,0.1013537036257562
390,0.2936498112487793,1.552625019011686,0.020578084731384488,0.09905175014980251
400,0.2885853831481938,1.4954662713786018,0.020001309335401545,0.09433154765339848
410,0.2787462487792971,1.4435346699455502,0.019126197229400396,0.08970548343707377
420,0.2736450384521488,1.41963998472496,0.018451726235360805,0.08699276039489358
430,0.2623288513183594,1.3599128246282777,0.017627425663296746,0.0820525425458979
440,0.2595482624816895,1.3796675671374397,0.017378960236813856,0.0842357615738652
450,0.2595151840209959,1.369142173563609,0.017386258469721746,0.08226783255380782
460,0.2534616567993165,1.3772581268862634,0.0169436022355288,0.08194789152366287
470,0.2485726899719236,1.3708457514170371,0.016462263425554017,0.08277575224988393
480,0.2451096647644042,1.3757774246092265,0.0159554587689046,0.08361690076787694
490,0.2429016435241698,1.3548257665459944,0.015462903882406065,0.08323520976561159
500,0.2392072132873534,1.327263402158858,0.015026518883817409,0.08091229099494612
510,0.2317528097534181,1.2804381251545744,0.014424656849602346,0.07732681177616006
520,0.2274058946228027,1.2771050306862843,0.014047342281686076,0.07796767135223584
530,0.2255035185241699,1.2484701722124811,0.013996534575606193,0.0752474560887734
540,0.2252759449768065,1.29157232679694,0.013699711401072758,0.0781553936812185
550,0.2234493539428714,1.2643622653753384,0.013423237455922478,0.07516203067525083
560,0.2233706932067872,1.239319270992796,0.013334629996122721,0.07480842485038965
570,0.2198440859985352,1.2095221411757566,0.013039342481214739,0.07302947190643293
580,0.217776523590088,1.1753802118205752,0.012782716416479297,0.07122237365939488
590,0.2145002728271483,1.1429442764481237,0.012400676113180546,0.0679972551987539
600,0.2125490515136718,1.1232940683995791,0.012190086869915791,0.06974062569464781
610,0.2090856802368164,1.0972730297314337,0.011933615919136178,0.06696991176362344
620,0.2084160525512697,1.123862144685669,0.011685621031462355,0.07065935522680884
630,0.2045988871765137,1.1035951583728492,0.011302855974710938,0.06900413678921258
640,0.2029889685058595,1.075735461288006,0.011236854790400532,0.06657414149043539
650,0.1997925032043459,1.0500953731326932,0.01093442369525524,0.06405544278661747
660,0.1989977302551269,1.0500219408110445,0.01078374329602295,0.06520062176283356
670,0.1961648355102538,1.042132861967491,0.010467669490033327,0.06428980998468316
680,0.1950565690612793,1.0208861566206977,0.01022639973546112,0.06301148615568462
690,0.191736103820801,0.984612694155128,0.010099070978877304,0.06102031214135268
700,0.1939607199096681,0.9877496938966934,0.010332721811194953,0.0619196609599529
710,0.1905492013549805,0.9648284379111836,0.010119166657847114,0.060052723224224974
720,0.188483826599121,0.9489182289070788,0.010033008339833118,0.05885591053225575
730,0.1939283253479006,0.9478821390821794,0.012506395385938493,0.06140771982194399
740,0.1906313227844239,0.920609219180107,0.011846588783088925,0.05908874664503928
750,0.1875160684204102,0.8756668959693711,0.011722777373403178,0.056781026308636955
760,0.1856639753723142,0.8835182263110379,0.011761570495103872,0.06208289571966463
770,0.1838317153930664,0.8794058233628207,0.011395228082345948,0.060681044305041704
780,0.1838694245910644,0.8628930359630854,0.01114391859967489,0.058835465285126204
790,0.1822780082702635,0.8541787579250563,0.01095186578324874,0.05723267962173191
800,0.1787044180297853,0.8181556166235883,0.010789276563315733,0.05491495660851477
810,0.1758967904663085,0.7993374943536476,0.010448488116751576,0.053076913989261475
820,0.174493664703369,0.7972886047023392,0.0101205434177973,0.05192893756695568
830,0.1729440115356443,0.7836837689606827,0.010054480738368229,0.050353101976398945
840,0.1740003634643556,0.7949076184225915,0.01007181274814129,0.050821441584080945
850,0.1719104754638675,0.7742398866432735,0.009919761138656502,0.04956283964977757
860,0.1718902633666995,0.7757116830560167,0.009721213912968825,0.04971948344976193
870,0.1720622763061525,0.7614082693724727,0.009785643954624498,0.04829627522879013
880,0.1699811347961425,0.7486327179939725,0.009681168984226126,0.047366944880277935
890,0.1671918859863279,0.7346476859699889,0.009346457075141291,0.04601124899728646
900,0.1654667056274413,0.7256055632850865,0.009165620945940398,0.04480900567131112
910,0.1644580659484861,0.7210393443699428,0.009072446133752883,0.043716521395493646
920,0.1637734213256835,0.7351547960787569,0.00900940964503786,0.04616115293449731
930,0.1639356619262696,0.7210263894012108,0.009000182414476645,0.04518339007748309
940,0.1623410815429687,0.7029087374651567,0.008905342176635349,0.043626073258880696
950,0.1615786125183107,0.6894938296039194,0.008821146729605319,0.04215248575797803
960,0.1589964903259277,0.6704131442602108,0.00859578130448917,0.041149869336511866
970,0.1578321688842774,0.6640723840637459,0.008408965009170967,0.04047612008856085
980,0.1568837782287597,0.6474818688728943,0.008320848045054584,0.039553472257858935
990,0.1542503141784665,0.6273854374404715,0.008178791262147054,0.03830599592358834
1000,0.1517193278503416,0.6142226508846161,0.00801489282436553,0.0382080858775527
1010,0.1508678407287597,0.6031727952464288,0.008107056323574164,0.037796864327621124
1020,0.1489350929260255,0.5803614155988638,0.008006089324672727,0.03656966695738277
1030,0.1463232128906252,0.5697013530465778,0.007726478948418492,0.035694733064736237
1040,0.1461104008483888,0.5671176313564491,0.007684680546211941,0.03577020481279571
1050,0.1461399114990234,0.5738140971150024,0.007639912145997008,0.03597291567906884
1060,0.1442828910827638,0.5538917998983033,0.007548936635298081,0.03461243691689015
1070,0.1444334271240236,0.5531090098676477,0.007450228609468264,0.03401000811659049
1080,0.1435190830993654,0.5480903524272991,0.00737660657959828,0.03322663039483374
1090,0.142839225769043,0.5516502721334937,0.007199575929740445,0.032315909663598576
1100,0.1417669093322755,0.5514388825879647,0.007098671298540435,0.0321261082937709
1110,0.1400525889587402,0.5415517076570968,0.007042849069551335,0.03200477954304437
1120,0.1401211395263671,0.54088399711237,0.007134550142349065,0.03701331887952549
1130,0.13791138381958,0.5226889113746692,0.007034743253181757,0.03593521386353781
1140,0.1348620144653321,0.5082642646206695,0.006827515697376087,0.03505997297739963
1150,0.1334719404602052,0.5013944999641067,0.006715558736574672,0.03459023468168685
1160,0.1321413862609864,0.4933759408470571,0.006662287649655749,0.03386975571096317
1170,0.1324978541564941,0.5027175903618247,0.006729864075053093,0.03492930326895834
1180,0.130797677307129,0.4934102718666232,0.006574722525559879,0.03410829029209642
1190,0.1291982025146485,0.4833997293384922,0.006578575942710368,0.03319553421159414
1200,0.1279302127075195,0.4764137794150585,0.006508869948979392,0.03238726799706296
1210,0.1258969976806641,0.4626192010544995,0.006306381727248152,0.03152307500478867
1220,0.1254108361816406,0.4656374039707228,0.0064107817771099414,0.03169637560248819
1230,0.1270912541198731,0.4808431605067466,0.00654199377818082,0.037318847080723874
1240,0.1265093467712401,0.4700352319794671,0.006550830404402552,0.03639974982396645
1250,0.1246969981384276,0.4669126719786035,0.006410046089262513,0.03566743229217771
1260,0.1237645390319824,0.4626676211793195,0.006334143542600586,0.03572267690309394
1270,0.1234154457092285,0.4619023239897763,0.006325815388369298,0.035003493285000256
1280,0.1253651632690431,0.4760297670445293,0.006469597161711244,0.03675526401599745
1290,0.1241907934570313,0.4672635275562128,0.006439966030759403,0.03590201623186564
1300,0.1222906050109865,0.4585317360020403,0.006215694339875337,0.03507583520583081
1310,0.1220715843200684,0.4542230860845125,0.006223584546823455,0.03444968727412957
1320,0.1209411982727051,0.4468519875375507,0.006171699837517707,0.03361744175459076
1330,0.119450207977295,0.4353617366961458,0.006069064296098789,0.03297270760238935
1340,0.1187842304992676,0.4296537262660373,0.005982656754772725,0.03224232782286957
1350,0.1180733134460449,0.4222070140138639,0.0059308641993386455,0.03140249783646889
1360,0.1166275016784668,0.4179109049354677,0.005842859525501507,0.03091802886842773
1370,0.1162547520446778,0.4239604544830864,0.005753402995229257,0.030719903241551005
1380,0.1163606327819825,0.4244051303081402,0.005715427307757397,0.03018225507892678
1390,0.1159905363464356,0.4275988961396573,0.0056594687620142164,0.03040967756325448
1400,0.1149322851562501,0.42223522412721,0.005628983575426222,0.030003007341240732
1410,0.1157674864196778,0.4230386773791041,0.005682956047146027,0.02976300651328891
1420,0.1149645684814454,0.4129651525600056,0.0057644235661518,0.02940088627208491
1430,0.1142091485595704,0.4106308607946423,0.0056468344844601785,0.02876676590988861
1440,0.1140307910156251,0.403487848767118,0.0056711623297274584,0.02838678488395706
1450,0.1142422599792482,0.4037700676932243,0.005774154853520176,0.02811474336074592
1460,0.1134720002746583,0.3974025402165027,0.00573195251471335,0.027530270136760578
1470,0.1129561633300783,0.3916279347342701,0.005721675326801733,0.027034111101085584
1480,0.1120064089965822,0.3843621735706912,0.005608633660898513,0.026361186442158926
1490,0.1125193167114257,0.3856921533161503,0.005563636194837316,0.02609946198638922
1500,0.1120912413024903,0.3852483723462921,0.005534843304609035,0.025872995815984515
1510,0.1113311618041993,0.3820809422322503,0.005507415556416209,0.025339638329281402
1520,0.1118639396667482,0.3885624302010775,0.005493857704933085,0.025385269294500277
1530,0.1105849745178224,0.3809005786273844,0.005411017815616289,0.024641508631264054
1540,0.1106919799804689,0.3803252499033769,0.005401986825132732,0.024499050778372392
1550,0.110683365325928,0.37737688948553,0.005397205753194329,0.024083174695968792
1560,0.1101613279724124,0.3712745466717708,0.005372334034273075,0.02360995772838263
1570,0.1103409008789065,0.3795824532237139,0.005418883645233409,0.024095990110793174
1580,0.1090399685668948,0.369549650691747,0.005342699404952107,0.023493347551543066
1590,0.108337130584717,0.3708688450290027,0.00532145122348409,0.0232966657590097
1600,0.1087238053894045,0.3722303717676135,0.005304897049709593,0.02301210192140319
1610,0.1094715747070315,0.3755520775875249,0.0053588498352246374,0.023821946472828717
1620,0.1100879447937012,0.3761203868458,0.005336282424123488,0.023375791917866342
1630,0.1087537939453126,0.368505368197645,0.005246391294301392,0.022809152607014823
1640,0.1087304754638673,0.3684204227868222,0.005188725062757052,0.022604998480713453
1650,0.1077918901062014,0.3620319472837571,0.005130992576700936,0.022000748280267032
1660,0.1069704904174807,0.3581079693730523,0.005068917900264852,0.021621345346320667
1670,0.1065633892822267,0.3535173645920145,0.005029697906361781,0.021130762066503328
1680,0.1061774560546875,0.3549242505106831,0.004960609436517879,0.021463485684372823
1690,0.1065039312744141,0.3551829443319979,0.004965714964186644,0.02119790792500312
1700,0.1054142454528809,0.3476972938304378,0.004898345145513025,0.02067717191313891
1710,0.104727730407715,0.3434706933994884,0.004838112962548859,0.020210431966335495
1720,0.1052898170471192,0.3484314134522724,0.004934634835334722,0.020759814801283617
1730,0.1051129673767091,0.3407782860347287,0.004894080902250515,0.020262941926122227
1740,0.1051658912658692,0.3381319439892487,0.004916635460375109,0.02042021883017288
1750,0.1045799876403808,0.3327393273619485,0.004858250574929537,0.02005957772272978
1760,0.103880128326416,0.3320451215270437,0.004795622208041825,0.01981881675845761
1770,0.1037218798828125,0.3303885308306103,0.004812296280850224,0.019679324068484796
1780,0.1033049899291993,0.3255321996657562,0.004783704931343395,0.019748606022502297
1790,0.1026527604675293,0.3233456501247811,0.00472587904240861,0.019648955949606424
1800,0.1027137593078613,0.3225202001002851,0.004714863821853437,0.019259653633258617
1810,0.1026609425354004,0.3228579975121655,0.004742791090823673,0.01902299706589913
1820,0.1030452648925781,0.3206398453597835,0.004754652902776291,0.018653715616273436
1830,0.1031031903076172,0.3239386134096276,0.0047740960732393185,0.01855448676684838
1840,0.1024355195617675,0.3158973984641815,0.00472091385010577,0.01804876474972613
1850,0.1023210365295409,0.3123617370488375,0.004735326400697006,0.018025759750150628
1860,0.1024044557189941,0.3111465829077521,0.0047203372929843996,0.01774201785765678
1870,0.1024574208068848,0.309680407936495,0.0047383796064157935,0.017995300394214105
1880,0.1019844799804688,0.3071391691864799,0.004669024008066576,0.017686967568069024
1890,0.1012734681701661,0.3041995686054742,0.004643037979161988,0.01732112604981691
1900,0.1011154957580568,0.3038894424240438,0.0046290880500871505,0.01708058954591293
1910,0.1001821055603028,0.2998771079783163,0.004564483976933308,0.01672474704923213
1920,0.0997767594909669,0.3030237447595442,0.004526062389921644,0.016775692614854187
1930,0.0995762782287598,0.3049174090007009,0.004507583230523694,0.016618313770438844
1940,0.0998168417358399,0.309439677255152,0.004525160372409967,0.01669857800342152
1950,0.0994723420715332,0.3062598808983491,0.004497895251838021,0.016347218304469512
1960,0.0985336990356446,0.2999237461997415,0.004442397025085945,0.016022456218221456
1970,0.0979849690246582,0.2950624336968185,0.004408592804248551,0.015699751680251672
1980,0.0975835409545898,0.2936143797776332,0.004386130224124265,0.01555610853506127
1990,0.0977727296447754,0.2950872433041645,0.004364293922962677,0.015367656446389596
2000,0.0971623004150391,0.2935797484595085,0.004321963080197854,0.015151769919683554
2010,0.0972318727111817,0.2881017310076761,0.004329824128131998,0.01479689923429004
2020,0.0965271684265137,0.2842018703846637,0.004295269901657591,0.014892363195982857
2030,0.0960667066955567,0.282466640415769,0.004286139840164551,0.014754252783804322
2040,0.0961520210266114,0.2877131209165716,0.004259999148460283,0.015043567782549875
2050,0.0969567105102539,0.2945446855701444,0.004289582473692343,0.0157503146892289
2060,0.0968367027282715,0.2915134597927051,0.00426915449181289,0.015636908249472368
2070,0.0967475898742676,0.2884441660603136,0.004335441941595793,0.01627023968906846
2080,0.0972675260925293,0.293859457529038,0.004403016792610489,0.016793963634719158
2090,0.0970945449829101,0.2908551657345665,0.004426288381954485,0.016726600878078944
2100,0.0965194354248047,0.290207190947421,0.004385538622398682,0.016614317310494967
2110,0.096199185333252,0.2909402957500848,0.004401126840076564,0.016485213758388392
2120,0.0957266235351563,0.2867446028496973,0.00435664698522682,0.016290850590343648
2130,0.0955442449951172,0.2828985348679563,0.004352042416960071,0.015929452800676883
2140,0.0959088372802734,0.2840889754040304,0.004340053784852335,0.015857055213339844
2150,0.0955235385131835,0.2816259925211984,0.00435800794661983,0.015750685108931635
2160,0.0953335340881348,0.2787697988429168,0.0043440045167941034,0.015710467498524654
2170,0.095110570678711,0.2790299196849469,0.004357798372476302,0.01573825122416979
2180,0.0949165411376953,0.2766246003133727,0.004317971752241254,0.015403366766987354
2190,0.0941423675537109,0.2722694484057432,0.004251136211102511,0.015312068963640842
2200,0.0941586946105956,0.2739572820474944,0.004258851659227808,0.015853030506605283
2210,0.0936389355468749,0.2681927169300784,0.004225439857391904,0.015483307700870176
2220,0.093956932067871,0.2674037299515991,0.004226710167629827,0.01532132660342636
2230,0.0932646697998046,0.2636666947892632,0.004184424639099955,0.01505589929317737
2240,0.0930021762084961,0.2617982564737746,0.004128745938230207,0.014826468236680995
2250,0.0924310876464844,0.2616675355859136,0.004089352333798041,0.014602662486135292
2260,0.0922740174865723,0.2612606407485934,0.004075963855564291,0.014444557536241015
2270,0.0925952851867676,0.2611110162108752,0.004100347150939025,0.014438860060567315
2280,0.0915146630859376,0.2576545581828903,0.004044622914993682,0.01418446034799008
2290,0.0916753381347657,0.2578701956480355,0.004039705794835852,0.014126315812674546
2300,0.0914016920471192,0.2557414055097736,0.004016993864900804,0.013927907841439135
2310,0.0914935034179688,0.2568940111826853,0.0039842813271394545,0.013778567133227237
2320,0.0911638146972656,0.256374122800473,0.004000218217817862,0.013753147327549923
2330,0.0920328936767578,0.2582784655999763,0.004077112908165,0.014109391459112079
2340,0.091892896270752,0.2566406255686388,0.004084839827599442,0.014004909422300437
2350,0.091656559753418,0.2554358419450907,0.004070034365990101,0.01407090211728999
2360,0.0914730935668945,0.2575311888735666,0.0040628966233731455,0.01411915225887805
2370,0.0907990576171875,0.2539136471361633,0.004008978367244488,0.01389954716221632
2380,0.0909755694580079,0.2527110861834664,0.004057845051840777,0.014043343751748448
2390,0.0903715589904785,0.2519660666528039,0.003994179590133883,0.013936747760195229
2400,0.0910037658691406,0.2515782622060831,0.004023007042525351,0.013722557566803939
2410,0.0906259117126465,0.2502494107316952,0.003981455910140916,0.013452044542480815
2420,0.0904957484436035,0.2471861948160079,0.0039964148092460254,0.013402870837055074
2430,0.0901863789367675,0.2434469054235837,0.0040139882203929925,0.01327850902502659
2440,0.0894960818481445,0.2400953116177192,0.004009804211821394,0.013266340955328701
2450,0.0895637548828125,0.237787774765034,0.004015879077882905,0.013085838640849314
2460,0.0890023315429687,0.2335857897188779,0.0039743345805425745,0.012821080938247919
2470,0.0885381990051269,0.2301493567180228,0.003947112368699578,0.012491730993505071
2480,0.0882765046691894,0.2300754686009339,0.00394143006381657,0.012466748187717352
2490,0.0879522871398926,0.2280718667872945,0.003900393872517524,0.012402904097453643
2500,0.0876555450439453,0.2282057285310776,0.003895418356652092,0.012517315369477098
2510,0.0872352603149414,0.2249004535337074,0.0038900468228766183,0.01226668911525597
2520,0.0876381591796875,0.2274796397517453,0.003922531735855174,0.012340393269907888
2530,0.0875802172851562,0.2292638957941231,0.0038963376522798245,0.012260435668029184
2540,0.0876423120117187,0.2301750279737163,0.0038755444377695848,0.012118301017047412
2550,0.0873975915527343,0.2264573822210362,0.0038617923486973134,0.011878183710240143
2560,0.087215802154541,0.2247749125607063,0.0038232858813653883,0.011721245374093775
2570,0.0873929443359375,0.2291614854947249,0.003830169265020934,0.012044770528567656
2580,0.0870406292724609,0.2280648430618216,0.0038256341037388327,0.01208720515720292
2590,0.0869504328918457,0.226728824821743,0.0038051659760041656,0.012086400939501028
2600,0.0872250759887695,0.2239049145912881,0.0038235301996395366,0.011912784041061431
2610,0.0870140313720703,0.2241904199568954,0.003800644154118532,0.011732706546060963
2620,0.0867073109436035,0.2224443685486229,0.003756034856209161,0.01152718561864271
2630,0.0859443269348144,0.220625645375153,0.003716710926170412,0.011256773108614365
2640,0.0854384930419921,0.220368309079709,0.0036914810766873743,0.011286241175659762
2650,0.0853099530029297,0.2194083342822673,0.003646769667069681,0.011201897571098834
2660,0.0854064404296875,0.2186784512272276,0.0036761882273323734,0.01131119943393136
2670,0.0858619953918457,0.2185012219427697,0.0037138048204578256,0.011302573586356942
2680,0.0853275036621094,0.2190833279399871,0.0036944505445042266,0.011261475098892136
2690,0.0850023262023926,0.2167271084968036,0.0036526271014470286,0.011091329667134
2700,0.08515212890625,0.2164124752626648,0.0036250585063503675,0.010986076092679462
2710,0.0843111639404298,0.2139949907556782,0.0035686687098765548,0.010784763711679154
2720,0.0844299810791017,0.2127747801873901,0.003578025924431852,0.010728468715356978
2730,0.0841928906250001,0.2104843772879533,0.0035588595825327566,0.010485575819974603
2740,0.0832761364746094,0.2056443765351017,0.003533434015527173,0.010204718192883143
2750,0.0825985327148437,0.2014272758411279,0.0035009590053993018,0.01000422711954503
2760,0.0822344306945801,0.1980718279752874,0.0034951440567690664,0.009790133724952955
2770,0.0825462432861328,0.1980745950374292,0.003482732713284905,0.009863665526688976
2780,0.0822569458007812,0.1974168624614035,0.003482972002718436,0.009742749045836665
2790,0.0819899780273437,0.1971877689661036,0.0034703291966375143,0.009640252789586861
2800,0.0820358569335937,0.1975898354924296,0.003468206550140428,0.009588192242339888
2810,0.0820394453430176,0.196640573402973,0.003460921493866457,0.00947101474849977
2820,0.0821072955322266,0.1955588811564431,0.0034468066046876382,0.009336389018588902
2830,0.0817192488098145,0.1927505253628988,0.0034293056641969432,0.009164096650336092
2840,0.0814301531982422,0.1926828481050247,0.0034004952527898,0.009233396927584273
2850,0.0814533233642579,0.1942456259680003,0.0033931231285617277,0.009379434648861127
2860,0.0808631597900391,0.1939981181092435,0.003365312255028172,0.009366168229644763
2870,0.0809741491699219,0.1918791588985136,0.003362552714694258,0.009179221963034494
2880,0.0807384759521485,0.1908787343175954,0.003362762622576523,0.009171927726742584
2890,0.0805952980041505,0.1911169875613687,0.0033368036070803887,0.009027918606079242
2900,0.0805619641113283,0.1908056311250109,0.003327766928762812,0.009254493300904216
2910,0.0803900170898439,0.1933362465579836,0.003288191229157852,0.00938853732169532
2920,0.0801261474609376,0.1910217188307625,0.0032787962284356806,0.009296227845854288
2930,0.0801157447814942,0.1903747333894434,0.0032520132077579673,0.009148188448303729
2940,0.0798080726623536,0.1897742647604881,0.003225551721398204,0.009026774970559247
2950,0.0796586572265626,0.1868723356185877,0.003229477103329621,0.008943255300640746
2960,0.0796251873779297,0.1865873116824279,0.003200638916020704,0.008875715767658932
2970,0.0789879254150392,0.1848713237767053,0.0031583315324052483,0.008779192564790398
2980,0.0794798052978517,0.1850551783547406,0.0031804864177994107,0.008735774719167281
2990,0.079108934326172,0.1822527208350535,0.0031562241727455735,0.008601336317782076
3000,0.0793296936035158,0.1861745630955026,0.0031532564616724,0.008749463080077905
3010,0.0791588342285158,0.1860248639896952,0.0031497070279052266,0.008631779765552705
3020,0.0792864184570314,0.1885759668201072,0.003139823310854803,0.008933966178367355
3030,0.0789347296142579,0.1866960076168207,0.0031406774350398836,0.008908440068080167
3040,0.0787305734252931,0.1847679306420466,0.003125384637360525,0.008760858496422542
3050,0.0786861529541017,0.1832161934737258,0.0031053160179802647,0.008671628797400271
3060,0.078373388671875,0.1828916271944911,0.003086278311977034,0.008515816184903572
3070,0.0782396575927735,0.184884114122469,0.0030703094109863502,0.008821935922529934
3080,0.0774262628173829,0.1830625158164367,0.003015011901925103,0.008691245645644795
3090,0.0773400421142578,0.1820211153420073,0.0029955193041400377,0.00858840993061157
3100,0.0775854011535645,0.1826830832585283,0.0030055961496824064,0.00858265346709113
3110,0.0771284248352052,0.1795274256712475,0.0029955004536037708,0.008490819123625395
3120,0.0767580976867676,0.1797039953939912,0.0029790996152332214,0.008362064904082771
3130,0.0769047363281251,0.1805017883277484,0.0029898585049926703,0.008281649406342887
3140,0.0768660877990723,0.1801257881348267,0.0030008949806626726,0.00818786275644672
3150,0.0766967980957032,0.1805232242085724,0.0029858707806963898,0.008446047336527325
3160,0.0762032043457031,0.180197433493672,0.0029530253610792517,0.008392773142958889
3170,0.0757566059875489,0.1776224823430262,0.0029286645571538344,0.008393262712494945
3180,0.0763241638183595,0.1818082111016742,0.002960296956962064,0.008980735341310036
3190,0.0760683856201173,0.1806667801317117,0.0029330131482600843,0.008856146468164693
3200,0.0760664575195314,0.1772068601353685,0.0029269430488618364,0.008633068006560865
3210,0.0759264807128908,0.1757319020235133,0.0029009345106519847,0.008494326942950135
3220,0.075573621826172,0.1752836148691881,0.0028816995969108577,0.008412962886604414
3230,0.0757401635742188,0.1737224056989321,0.002890640617996633,0.008346930324402953
3240,0.0754195220947267,0.1726274518868021,0.0028937541559580352,0.008224134687056016
3250,0.0744625703430177,0.1697507292540918,0.00285390256863022,0.008099407764684964
3260,0.0745207264709473,0.1690430466786376,0.002850597707782981,0.008017177744875582
3270,0.0746987049865723,0.1689216197279401,0.0028820249956006856,0.007994230652167877
3280,0.0747089428710938,0.1700679735181,0.002867342631156639,0.008079248507660475
3290,0.0743969984436036,0.1694682977093662,0.002857123070821602,0.007995227730778707
3300,0.0746127026367188,0.1709649684543319,0.0028448593021482356,0.007965552281982457
3310,0.0748242004394533,0.171238954283172,0.002857887390453845,0.008108102814948363
3320,0.0743190051269532,0.1693553392034825,0.002831600015841894,0.008107644360637057
3330,0.0745276808166505,0.170651213679658,0.002850840236093369,0.00800075280850414
3340,0.0743306355285645,0.170516551747074,0.002844554474902051,0.008140670483410505
3350,0.074452406616211,0.1714927952893058,0.0028407161493001986,0.008092895881954668
3360,0.074478510131836,0.1709046378086327,0.002847491661275908,0.008279483127841217
3370,0.0744864697265625,0.1717077614251965,0.0028343703265474767,0.008320972847844804
3380,0.0744064453125,0.1702428716316753,0.0028362728400234344,0.008278566427436114
3390,0.0740790637207031,0.1711904876224806,0.0028021698001083916,0.00825454468319679
3400,0.0741186968994141,0.1693772660332959,0.0028095707185690857,0.008178945333906019
3410,0.0747416711425781,0.1747230428426135,0.002849231482387457,0.009679338955655757
3420,0.0750437567138672,0.1763194837501202,0.002842069026060746,0.009706525891196744
3430,0.074999262084961,0.1754181134728521,0.0028388575298563803,0.009642808937816027
3440,0.0750111891174317,0.1745256038056929,0.0028290013374020376,0.009528537817577603
3450,0.0744902105712891,0.1726229319768367,0.0028029868781696246,0.009466183215156559
3460,0.0745878144836425,0.1754131676900153,0.002845415618153869,0.010604238535073
3470,0.0744491107177734,0.1758472698524163,0.002827290805785904,0.010708667365369507
3480,0.0744737475585937,0.1750239493134554,0.0028316435523338393,0.010589561640743001
3490,0.0743115234375,0.1732193687761093,0.002830572130206508,0.01042811073562605
3500,0.0740115472412108,0.1702715064319948,0.0028189122389824534,0.010243422016854088
3510,0.0741737713623045,0.1690698413628493,0.002847061271021136,0.01032169694691453
3520,0.0741625817871093,0.1680961381139466,0.0028478491249491577,0.010211959073968558
3530,0.0739184051513671,0.1685403992049653,0.002840544002800653,0.01013858222497015
3540,0.073722661743164,0.1682722359522253,0.00280829950353062,0.01013470886716837
3550,0.0737436071777344,0.1691349616383857,0.002814866203256992,0.010242503121078984
3560,0.0730238488769532,0.167857598152915,0.0028075940153802306,0.010172744808484074
3570,0.0728545138549805,0.1686442487565563,0.0027994985046494694,0.010087757021188515
3580,0.0732321661376953,0.1687498463830756,0.0028109498299107405,0.010054240051361771
3590,0.0731787890625,0.1681705137466642,0.0028180829292631417,0.0099674257747483
3600,0.0730842297363281,0.1682483108910084,0.002797641648515297,0.009903630358007884
3610,0.072952294921875,0.1679132705710963,0.002797866967890004,0.009831709484050238
3620,0.0731804328918457,0.1702426346651859,0.0027838670774029324,0.00989020448174018
3630,0.0727815303039551,0.1707672254861223,0.0027746333393191126,0.009850487288636958
3640,0.0731343891906738,0.1709550280115375,0.002794864144448892,0.010074432234128648
3650,0.0731048455810546,0.1708096964017067,0.0028003093454200337,0.010028352229875798
3660,0.0728517864990234,0.1690132329998505,0.00278760886091508,0.010001125226720873
3670,0.0727399237060546,0.1685133407031629,0.0027558351357548864,0.009960603859701109
3680,0.0723253491210936,0.1671451395426195,0.002751292413877034,0.00981985126968277
3690,0.0728931294250487,0.1683532645063754,0.0027727090592929698,0.009798815397888162
3700,0.0729309828186034,0.1688363357137103,0.002754060017895969,0.009691654192770785
3710,0.0729770635986327,0.1683452748984187,0.0027503845585848848,0.009634988939557613
3720,0.0729449285888671,0.1692457688991674,0.0027390362268041204,0.00964977307721742
3730,0.0727489709472655,0.1677321270035609,0.002746533174386885,0.009692448470311393
3740,0.0725826063537597,0.1666129574085496,0.002725921863111847,0.009573049078883985
3750,0.0722881054687499,0.1664082457024386,0.002714233344180798,0.00951309424232703
3760,0.0723145880126953,0.1677416548244939,0.002712973201612537,0.009431029481136333
3770,0.0718423187255859,0.16446493441419,0.002702326945778444,0.009251203654537236
3780,0.0720820417785644,0.1655369735264303,0.002711226048623844,0.00919487516240593
3790,0.0722144915771484,0.1639088652167642,0.0027085950752940204,0.009080754623758238
3800,0.0723102703857421,0.1627743042592385,0.0027168983961380513,0.00904415402845304
3810,0.0723790228271483,0.1643189771751612,0.00272877786853428,0.009223759428869613
3820,0.0721132250976562,0.1621466840411198,0.002722540242957562,0.009067318480834138
3830,0.0717999169921874,0.1603068067188256,0.002707918033039462,0.008959359438057743
3840,0.0713219952392577,0.1602155821310911,0.0026883658306425294,0.008945319660885064
3850,0.0717292488098144,0.1616162155713485,0.0026829313977373734,0.008868090130395148
3860,0.0717027209472655,0.1609134337336681,0.0026945570386079703,0.008777934938501089
3870,0.0715856176757812,0.1612042425264357,0.0026826888144938733,0.008830958324278966
3880,0.0714783197021484,0.1594091902418838,0.002671827799365104,0.008692657746571384
3890,0.0716030529785156,0.1590341561597976,0.002666538205219323,0.008582050750197068
3900,0.0714242628479004,0.1588927161851576,0.0026666285195845944,0.00846885262349589
3910,0.0715030059814453,0.1611571461487466,0.002659948133648568,0.008551850810535907
3920,0.0711940979003906,0.1598001333451599,0.0026378922830035214,0.008481911170002502
3930,0.0712822467041016,0.1600499867793316,0.002653012771053326,0.008416266720515632
3940,0.0710249523925782,0.1583433442618138,0.0026431145631811296,0.008293846016628905
3950,0.0711782116699219,0.1595553439357455,0.002648956374001438,0.008323474386695964
3960,0.0709350402832031,0.158071576137969,0.0026533526133776563,0.008233767130152655
3970,0.070661163482666,0.1567423375577311,0.002641454446448059,0.008156136554537551
3980,0.0705175323486328,0.1552348803759642,0.0026289430056127836,0.008027563151929115
3990,0.0704269116210937,0.1549980338129579,0.002607386576164027,0.007942387401585564
4000,0.0703048274230957,0.1536012042473334,0.0025973283952347415,0.00786047918530536
4010,0.0705225256347656,0.1532952440205853,0.002603295065028018,0.007897284303872194
4020,0.070571255493164,0.1522585555871962,0.002599591428200224,0.007808307276014056
4030,0.0708405757141113,0.1545593727330015,0.0026412671975845205,0.008039835728072129
4040,0.0707719427490233,0.1542444060875515,0.0026485916440441423,0.007990793671368644
4050,0.0705471624755859,0.1532723540226187,0.0026390255021125734,0.007949913911192078
4060,0.0703236470031738,0.1529026437612695,0.0026085939573051967,0.007867739012804397
4070,0.0703605157470703,0.1544260998946958,0.0026020614253921197,0.007969228545316887
4080,0.0702646174621582,0.1543617798372932,0.0025876260792917333,0.007923349535111465
4090,0.0707315185546875,0.1555432238630108,0.0026010187507303274,0.007890454120258298
4100,0.0706714837646484,0.155199157986611,0.0025868103993878784,0.007816054627605052
4110,0.0704399963378906,0.1552263154222553,0.0026079596943215113,0.007969008357764066
4120,0.07048248046875,0.1547173268424164,0.0025927935261311486,0.007916839659284419
4130,0.0706436993408203,0.1553377168253363,0.002601523115224021,0.00801211712235384
4140,0.0703659210205077,0.1541975842808257,0.0025874601306603404,0.007901940394848529
4150,0.0701370002746581,0.1540201716169589,0.0025713755227080924,0.007837965099658022
4160,0.0697932257080078,0.153697303571817,0.002583599677074699,0.007864512082532641
4170,0.0695699121093749,0.1518112191823868,0.002568520950557632,0.007751107917917206
4180,0.069864709625244,0.1518548796750421,0.002552776065771361,0.00768144184261447
4190,0.0702237689208983,0.152317204514061,0.002567354131087474,0.007639903515378583
4200,0.070332368774414,0.1515717446930896,0.0025559467079769274,0.007623774538923585
4210,0.070245188140869,0.1522395223239921,0.002549785313759826,0.007580049314307889
4220,0.070731650390625,0.1543360278638497,0.0026040855230764796,0.007926250947349814
4230,0.0708671365356446,0.1554239290818697,0.0026056445811361052,0.007937777120966358
4240,0.070508761138916,0.1537839673130403,0.002587737388817258,0.007814972595666521
4250,0.0701874481201172,0.1549062496915519,0.0025653798857614117,0.007760773707023433
4260,0.0702258288574219,0.1534841048237447,0.002561777799472093,0.007639014030040774
4270,0.0698212243652344,0.1517238407716763,0.002544110288116387,0.007524401826783871
4280,0.0697493737792969,0.1512776929609514,0.0025348697004736326,0.007440566075139788
4290,0.0696329791259766,0.1518996950114531,0.00254409014586018,0.0074655540193213155
4300,0.0694831970214844,0.1510928668234362,0.0025447158554596856,0.00748206373104816
4310,0.0696437896728516,0.1504625863822783,0.0025426104348872983,0.007384019344822192
4320,0.0698490335083008,0.1518704298600802,0.002547155059561032,0.0073639143354305514
4330,0.0699570977783203,0.1516499748199365,0.0025637229669443233,0.00741253355594421
4340,0.0697698866271973,0.151096720998988,0.0025703777122242618,0.007346283423499924
4350,0.0696456353759766,0.150236858380299,0.0025645954329084073,0.00725579401927021
4360,0.0694415533447266,0.1489846991375144,0.0025594756853745907,0.007201536679241544
4370,0.0697378546142578,0.1502250517821735,0.0025577030051687037,0.007283053464537056
4380,0.0694340840148926,0.1483557115442882,0.002543836060095707,0.007219731294681033
4390,0.069259471435547,0.1470644022411592,0.0025357236610252234,0.007127564018101844
4400,0.0690074176025391,0.1447870141960443,0.002521178247258543,0.007022767288708994
4410,0.069217992553711,0.1449909606263007,0.002545718957368036,0.0069939516451902346
4420,0.0687050024414063,0.1429709653403482,0.0025059992345323598,0.006878985965186865
4430,0.0688180847167969,0.1428738053367793,0.002499218133812577,0.006834158088952233
4440,0.0688042584228516,0.1424159056053673,0.0025028357399256474,0.00679844253217038
4450,0.0686628602600098,0.1436368850736145,0.00248744080194191,0.006840866061275311
4460,0.0685161309814453,0.1424902053039985,0.002487293406692792,0.006803712360903036
4470,0.0685772204589844,0.1430561459351876,0.002484303663568706,0.0067472088387233176
4480,0.0688027587890626,0.1445089746680028,0.0024862801034267914,0.006749010738609248
4490,0.068325463256836,0.1431760863707315,0.00248653808304709,0.006706800945339504
4500,0.0679413922119141,0.1424418224135645,0.002453141622029965,0.006690473741076586
4510,0.0677615679931641,0.1411141216107849,0.002451432890180244,0.006663728356185452
4520,0.0680031903076173,0.1412045081979231,0.0024690168814440632,0.006685758038424395
4530,0.0679270674133302,0.1417037595249708,0.0024640275363467354,0.006733988053848325
4540,0.0680852252197266,0.141514709324714,0.0024674403836072523,0.006716633498963863
4550,0.0679050219726563,0.1403309765530332,0.0024732577638116177,0.006609171836768715
4560,0.067851644897461,0.1387969308558229,0.002469371594129713,0.006532380305338805
4570,0.0679643481445313,0.1380525795748967,0.0024903718085832766,0.006453042511986456
4580,0.0673843194580079,0.13701684357087,0.0024701498202212256,0.006436239189289675
4590,0.0671328094482422,0.1356249893055951,0.0024574330909516526,0.0063268423832981285
4600,0.0674009967041016,0.1367258022807946,0.0024696191027469474,0.0063549621306087005
4610,0.0673262951660156,0.1374563549146264,0.002458888204737175,0.006381109945565676
4620,0.067311381225586,0.1389411861513405,0.002450927534742795,0.006467543829321233
4630,0.0672783233642578,0.1392697977245528,0.00246224144394243,0.006527966000458194
4640,0.0673992828369141,0.1392025981916456,0.002455395101676632,0.00646222966304712
4650,0.0674535003662109,0.1384750114865842,0.0024625365055373537,0.006440730265716571
4660,0.0677463244628906,0.1399486587216562,0.0024620777114977366,0.0064743952691538815
4670,0.0676449755859375,0.1379842310432791,0.0024564158844863075,0.006353182258307105
4680,0.0676074353027344,0.13816664301061,0.002454847076809351,0.006356952210645561
4690,0.0675090197753907,0.1371653182410485,0.0024459799998222983,0.0062413223203313115
4700,0.0672312414550781,0.1365823387745546,0.0024264299100851755,0.006169836914827876
4710,0.06706423828125,0.136760519516999,0.0024101775676583174,0.006124467448069095
4720,0.0671990240478516,0.1374221780716935,0.002429532397593258,0.006323210436509032
4730,0.0670405242919922,0.1369548902435649,0.0024172981516108476,0.006278570446049433
4740,0.0673009167480469,0.1380632348194725,0.0024315308545819346,0.00643507441715076
4750,0.0676114233398438,0.1378666741447808,0.00244117937940038,0.006403475845806477
4760,0.067396283569336,0.1363288900945996,0.0024268638384787934,0.006307322601483311
4770,0.0673227520751954,0.1367065812559388,0.0024165249108960146,0.00631906854152808
4780,0.0672713854980469,0.1368493373390706,0.002420696958069958,0.006338366175522997
4790,0.0673148748779297,0.1361158847727685,0.0024228296729329724,0.006290658194447278
4800,0.067429423828125,0.1356916433200596,0.0024221654325480473,0.006229756157898604
4810,0.0673058276367188,0.1351024436897801,0.0024133275692107712,0.006203263838934728
4820,0.0672199365234375,0.1348634553138019,0.0024068361581347,0.006153373208090842
4830,0.066966416015625,0.1347140932235102,0.0023982985557679352,0.006153024783199632
4840,0.067054482421875,0.1347771996496974,0.002417724059381204,0.0062626024112931245
4850,0.0667782531738282,0.1342251696209485,0.0024144915758223555,0.006334849650728906
4860,0.0669348248291016,0.1336104353926122,0.002413253200993558,0.006254847586399099
4870,0.0665899255371094,0.1319282531474665,0.002401884235550525,0.006173314868242833
4880,0.0663686224365235,0.1314216229033109,0.002399106374996249,0.006122425604682035
4890,0.0666257519531251,0.1331164925032405,0.0023904853266915253,0.006134913016268507
4900,0.0665037872314454,0.1317324732665823,0.002385093929930998,0.00605002268744016
4910,0.0661133880615235,0.1316549584371252,0.0023643422736265526,0.006137020441875337
4920,0.0660240197753907,0.1315748016363838,0.0023595448556359066,0.006142908996612951
4930,0.0663751647949219,0.1317344920378619,0.0023655603940090633,0.006110424627787647
4940,0.0662432299804687,0.1308495229699239,0.002348709350815841,0.006072822614769888
4950,0.0662892736816406,0.1304611837047855,0.0023467349310557976,0.0060163350237463315
4960,0.0660901354980468,0.1290764779762512,0.002344662269740535,0.005928372412604709
4970,0.0657755255126953,0.1274869605808156,0.002345159333143407,0.005853271080605518
4980,0.0655451751708984,0.1264981774275884,0.002332826531084756,0.005773163452639627
4990,0.0655520471191407,0.1258861912040165,0.0023341934155083175,0.005709173028388492
5000,0.0654167175292969,0.12607444434879,0.002318305607218487,0.005720330680155191
5010,0.0652334161376953,0.1253895358556743,0.0022993815693278376,0.0056743668903147405
5020,0.0649572692871093,0.1254368025795101,0.002281864527391517,0.005656511500012536
5030,0.0651150109863281,0.1249353707020325,0.0023015332864718433,0.005618652983260482
5040,0.0650664953613281,0.1247334211072897,0.002298991053747509,0.005574645424031426
5050,0.0651482830810547,0.1237102470348886,0.002297215194124012,0.005496861905904212
5060,0.0652559600830078,0.1247897877194275,0.002297652360549286,0.005494912436426481
5070,0.0649214099121093,0.1236325810975601,0.002287821168043586,0.005461543271086066
5080,0.0649141589355468,0.1243049875599468,0.002288771946192368,0.005510203577087837
5090,0.0649857623291015,0.1242797574401469,0.0022903408682698988,0.005568114146058813
5100,0.0652500109863281,0.1245949283204413,0.002319783629407826,0.005637077237827893
5110,0.06485466796875,0.124209832207339,0.0023076222634463746,0.005585923736488811
5120,0.0647292260742187,0.1236484239653669,0.0022954535754389997,0.005524661722708908
5130,0.0648048504638672,0.1247644362216634,0.0022999787944254684,0.005533924700811478
5140,0.0646551507568359,0.1240724366542779,0.0022832087862368904,0.005488898865486209
5150,0.064449058227539,0.122634262565238,0.0022739510002999525,0.005400547860927332
5160,0.0642612744140625,0.1222140712450232,0.0022462634438105305,0.005360384364815591
5170,0.0641491149902344,0.1209042872156281,0.0022479153648892985,0.005299891875614878
5180,0.0641016870117187,0.121772473177802,0.0022412835824425184,0.005347744838022316
5190,0.064231528930664,0.1210113251002202,0.0022420782933247523,0.005276450884582151
5200,0.0641204571533203,0.1211681634890708,0.00223078291508759,0.005262678889780615
5210,0.0640350274658202,0.1206932039491781,0.002239185659395781,0.005278111655195546
5220,0.063834966430664,0.120679757338278,0.0022500316360018783,0.005256518618338888
5230,0.0637703173828125,0.1206192571009714,0.0022514820142162015,0.005228129882462115
5240,0.0642277551269531,0.1213125504899031,0.002277050351975611,0.005262412981373476
5250,0.0640892449951172,0.1218142930110204,0.0022773286941021537,0.005235190632906647
5260,0.0639864294433594,0.1214207486401668,0.0022558189152064962,0.005191541024334167
5270,0.0640108808898926,0.1213306816290958,0.002244933176654918,0.005223668499243653
5280,0.064000717163086,0.1212220369733759,0.0022377358502351564,0.005217584635550424
5290,0.0637132983398438,0.1204793634610436,0.0022355909686191857,0.005179435291498619
5300,0.0636924353027344,0.1206411299911779,0.002234814370401008,0.005233096168147232
5310,0.0634074060058594,0.1195642952332042,0.002232656475263996,0.005206308297310748
5320,0.0634881884765625,0.1201776255005425,0.002233002254290105,0.005227802273702404
5330,0.0636406567382813,0.1200092313828627,0.0022256424228420716,0.005244031745922514
5340,0.0636605145263672,0.1201999811620529,0.0022233431416976,0.005236728225047444
5350,0.0635453393554688,0.1195198522347731,0.0022150706939404836,0.005249047057115642
5360,0.0635841609191895,0.1195766675207802,0.002226913179724014,0.005229057493032033
5370,0.0634004187011719,0.1195031688466502,0.002211741353344829,0.0052852874071203275
5380,0.0633016241455078,0.1189731630276605,0.002213186797482032,0.0052474602056497045
5390,0.0630767614746094,0.1179824820675945,0.002190060017436745,0.005203916488625597
5400,0.0632039172363281,0.1179188676770153,0.0022086201295239563,0.005221453834101489
5410,0.0633955572509766,0.1175421344981741,0.002210780354572334,0.005238835268956177
5420,0.0630309649658204,0.1167598531433684,0.0022028774976287665,0.00520546115304404
5430,0.0629232879638672,0.1173086093079161,0.0021898226243347524,0.005186755195776514
5440,0.0627227655029298,0.1162066474028005,0.00218569508767395,0.00515181521469654
5450,0.0628055378723145,0.1161870559842885,0.0022044679359822386,0.005320594536237362
5460,0.0627379760742188,0.1173608349665108,0.0021844040797314745,0.005388023767618199
5470,0.0629389599609376,0.1178136695103976,0.002191095120778317,0.005354825940842066
5480,0.0627631567382813,0.1175136672952061,0.0021986222781353796,0.005359612352684411
5490,0.0630456317138672,0.1183066219190774,0.002207769417558437,0.005393794607683212
5500,0.0628845776367188,0.1173622041869701,0.0022043254911656234,0.005342855555631046
5510,0.0627901007080079,0.117603096119929,0.002191053639831789,0.0053787903656195716
5520,0.0628632820129395,0.1178971267732922,0.0021929078794093748,0.005385143237623401
5530,0.062533646850586,0.1170876394000751,0.00218091214856616,0.005324797529314508
5540,0.0624397961425782,0.1156707976464949,0.0021879713273454367,0.005318517213162851
5550,0.0624782592773438,0.1156488045665526,0.002190444978287341,0.0052970443243564765
5560,0.0625279943847657,0.116363859022966,0.002180359333874981,0.005313091454280089
5570,0.0624965679931641,0.1159480188191209,0.0021795420042067496,0.005294540791895433
5580,0.0626951623535156,0.1163511916025667,0.002175094910099975,0.0052708258146219305
5590,0.0625266101074219,0.1160427092585696,0.00216973155648653,0.005263544834217093
5600,0.0625894134521484,0.1173582237292999,0.0021783649825161838,0.00532891298945833
5610,0.0627355535888672,0.1178748566433611,0.00217843838794129,0.005366348526731113
5620,0.0624705963134766,0.1160673994681736,0.002166757699456234,0.00529337518921882
5630,0.0623672369384766,0.1152533491290098,0.0021545178676976814,0.005238336817863784
5640,0.0624931402587891,0.1162613383189826,0.002154615445788618,0.005267751343850628
5650,0.0624388403320313,0.1153914893553068,0.0021455598233234814,0.005188387219239953
5660,0.0626759802246094,0.1153993934757271,0.002147415417602355,0.005137693962103694
5670,0.0622609442138672,0.1146138700660529,0.0021318312111477064,0.005130296226928274
5680,0.06216416015625,0.1146529085951005,0.0021327852380454326,0.0051601710779791855
5690,0.0622455688476562,0.115555251690833,0.0021259657916364314,0.00515914343012485
5700,0.0623699230957031,0.1155251218084123,0.0021293905802090528,0.005159322000434623
5710,0.0625277966308594,0.1156366903527825,0.002129516926636902,0.005149346027383246
5720,0.0625381457519531,0.1163457294078673,0.002125755670007857,0.0052564718071728906
5730,0.0621944165039062,0.1164676979845903,0.0021245998207224857,0.005219964187292138
5740,0.062195450592041,0.1159034869451331,0.002117026295812638,0.005129483268320351
5750,0.0621903955078125,0.115771749573245,0.0021207161889345086,0.005135069394719195
5760,0.0622273919677735,0.1159520223448999,0.0021164119962321717,0.00515703636689735
5770,0.0621101239013672,0.1159642438464419,0.002100634797436319,0.005109681027589271
5780,0.0620098626708984,0.1159237822875624,0.0020932381311133865,0.00509505745842144
5790,0.061947603149414,0.1157179586684517,0.0020894398220758963,0.0051093551214293565
5800,0.0620350433349609,0.1156398758969179,0.0020853408982925464,0.00510083058530062
5810,0.0616991912841796,0.1152541787915635,0.0020778009681760396,0.005127213504199484
5820,0.0614700109863281,0.1147780690560238,0.0020696990861673245,0.00507868592225612
5830,0.0614248901367187,0.1142817587561846,0.002060004005589006,0.005037070614413866
5840,0.0614791076660156,0.1150764895313549,0.002056285923382874,0.005059012857367659
5850,0.0613831640625,0.1139847656231291,0.002050133898941581,0.004996565783492719
5860,0.0614444183349609,0.113960727129993,0.0020488652440664185,0.004996379707108184
5870,0.0612903186035156,0.1130280149974517,0.0020529154753607536,0.004940534029818867
5880,0.0612131451416016,0.1126525747581732,0.0020442913447251414,0.004914233791796558
5890,0.0612808099365234,0.1129573525181757,0.0020422171768975125,0.004887150018843904
5900,0.0613771325683594,0.1128660199866024,0.0020445120789065047,0.004865538429728778
5910,0.0614715270996094,0.1123705445813876,0.002048025304895537,0.004913649659618518
5920,0.0614423254394531,0.1112718978911548,0.00204015818030806,0.0048941379281436815
5930,0.0612719274902344,0.1108274319282902,0.0020346003851699174,0.004857998144798159
5940,0.061069312133789,0.1099979530737063,0.0020246194943685293,0.004812742725305798
5950,0.0608949755859375,0.1085702468477692,0.002028000890328712,0.004742372532417682
5960,0.060988364868164,0.1089231409947651,0.0020387844895529005,0.0048019197549551505
5970,0.0607982739257813,0.1084572269608537,0.002036310890622466,0.004761897664943816
5980,0.0606909759521484,0.1082861587872661,0.002023207392886184,0.0047344540960295835
5990,0.0605708569335937,0.1087439358318058,0.0020075940036486085,0.004739224774845715
6000,0.0604978692626953,0.1087164029723363,0.0020150794620904865,0.004786765919127996
6010,0.0605106079101562,0.1083726305517479,0.0020147757118965806,0.004779808172009937
6020,0.060799575805664,0.1083013893681188,0.0020333469361657848,0.0047599380968293544
6030,0.0607639636230468,0.1081988121333691,0.002020289497588297,0.004762945343293849
6040,0.0606375988769531,0.107449797248419,0.002021911952277098,0.004727086050027743
6050,0.0605594201660156,0.1065893008177662,0.002019913750481708,0.004687909769309446
6060,0.060483878173828,0.1071995628674681,0.0020277396819153005,0.004700608051033104
6070,0.0604557641601562,0.106648803111099,0.0020234549095878543,0.00467720493408135
6080,0.0605579534912109,0.1061944888620985,0.0020262568206414018,0.004659598792023159
6090,0.060444409790039,0.1058226411262707,0.0020210433109980157,0.004608651535987928
6100,0.0604601641845703,0.1060187441501036,0.0020213743551809687,0.004588561186036365
6110,0.0606838568115234,0.1072034456274158,0.002039017395943458,0.00468333057905114
6120,0.0605104431152344,0.1065792432948988,0.0020239375245174013,0.00463226140325073
6130,0.0605296746826172,0.1066602459012771,0.0020197862031599875,0.004604859434199708
6140,0.0604749957275391,0.1060255006707051,0.00202245761618747,0.004575476995353006
6150,0.0603742730712891,0.1058669563955009,0.0020166857707061437,0.004566301208210037
6160,0.0601286297607421,0.1057270923250925,0.0020047255032813838,0.0045557549991723425
6170,0.0602056384277343,0.1051152103762682,0.002005202015509361,0.004542264427346246
6180,0.0602678979492187,0.1052723420259014,0.0020037459627702523,0.0045167225532502
6190,0.0603303346252441,0.1048983625833675,0.0019995677703626993,0.004464769926060083
6200,0.0602953033447265,0.1052769049129981,0.0019918964439365316,0.004449024996955867
6210,0.060526494140625,0.1063679236394179,0.0019986988705658886,0.004461796028601494
6220,0.0601328649902344,0.1057719461459367,0.0019965925601501434,0.004423013614325314
6230,0.06002208984375,0.105106077640037,0.0019949380754055524,0.0043907334242125375
6240,0.0598615795898437,0.1062738520941144,0.0019835206578631133,0.004551318216046308
6250,0.0598012481689453,0.1060563786695051,0.0019801422292610306,0.004502071207312107
6260,0.0597509692382812,0.10588380989761,0.0019823765654438923,0.004530696734394024
6270,0.0596339483642578,0.1060598980034298,0.0019849416480531715,0.0045495667850300615
6280,0.059728804321289,0.1053072869569343,0.001986194187174654,0.004504858939459049
6290,0.0597950024414062,0.1055918606410814,0.0019888839799446717,0.004491618319694806
6300,0.0599728161621093,0.1060430846344694,0.0019941880129559276,0.004528153462246191
6310,0.0598017919921875,0.1052207575418093,0.001986425429480578,0.004508193389095458
6320,0.0597731341552734,0.1057373233274342,0.001984608329226496,0.0045285604318659875
6330,0.0596550256347656,0.1050888448123214,0.001981689668896556,0.004501089137953837
6340,0.0597893499755859,0.1061423845467274,0.001982525448830244,0.004634620209976773
6350,0.0597808465576172,0.1058384288232635,0.001981566207422505,0.004643752240202857
6360,0.0595971661376953,0.105475957014847,0.0019651480213335156,0.004635013819225169
6370,0.0595488153076172,0.1048846924149509,0.0019624893514836005,0.004604107885821058
6380,0.0596514660644531,0.1049573254840351,0.0019609123939649223,0.004665453219969221
6390,0.0596163977050781,0.104407405889394,0.00196377110947133,0.004611985191971169
6400,0.059615771484375,0.1059489872302121,0.001950995908790616,0.004727913377086017
6410,0.0594043560791015,0.1053217622451271,0.0019387207789130223,0.00470866942511187
6420,0.0592517230224609,0.1044683007359549,0.0019349406489451236,0.0046617756135046455
6430,0.0593573895263672,0.1043461542399343,0.0019399473829124015,0.004636267106701149
6440,0.0593306597900391,0.1038341026854268,0.0019281852155573504,0.004579912858527268
6450,0.0592932019042969,0.1033220795587,0.0019371932359091696,0.00452806993792063
6460,0.0590999304199219,0.1030532704688588,0.0019269147781837688,0.004505851161767429
6470,0.0587838537597657,0.1020193680791255,0.0019144338624518377,0.004492966741018563
6480,0.0588548309326172,0.1022429898153326,0.0019158468855372843,0.004557224989520144
6490,0.0588414660644532,0.1020218388872239,0.001917692324972128,0.004517167705628608
6500,0.0589166290283203,0.1017122605817326,0.0019257909320808207,0.0044926718210777815
6510,0.0588508099365234,0.1009019503075213,0.0019223961991341326,0.004486210542477716
6520,0.0590060797119141,0.1019576265808516,0.0019319691476779419,0.004560696357682419
6530,0.0593607019042969,0.1032826064740146,0.001943481484405287,0.004602942248828992
6540,0.0594220385742188,0.1027518919058654,0.0019421575385263105,0.004575442704711995
6550,0.0594214947509766,0.1037205939298724,0.0019379131447886159,0.004753580053109924
6560,0.05929119140625,0.1034629158589821,0.0019471092580938282,0.0047137546843844325
6570,0.0592466143798829,0.1030040672999361,0.0019317283163983573,0.004643700394749662
6580,0.0593168334960938,0.1021236272120468,0.0019408340294495563,0.0045682983605980455
6590,0.0593197668457032,0.1022175912615551,0.0019316510133435057,0.004553122411031203
6600,0.0591706109619141,0.1026618527725484,0.0019358875005003758,0.004572384628004368
6610,0.0590743707275391,0.1025210413430733,0.0019380787637771053,0.004546589208648528
6620,0.0590711901855469,0.1021294551506114,0.0019308193086831342,0.004492354947777815
6630,0.0590924322509765,0.1014652178981053,0.0019293030025510902,0.004454087443302908
6640,0.0589625079345703,0.101548215525697,0.0019229570045949836,0.004462065098193724
6650,0.0590108587646484,0.1014361078897995,0.0019186660885059557,0.004466650700725783
6660,0.0589120642089844,0.1012782426698012,0.0019188300204316115,0.0044449094332118825
6670,0.0588300292968751,0.1008186216831461,0.0019245323845873195,0.004437282053483341
6680,0.0587347943115234,0.1007793775239301,0.0019140896500607436,0.004420517778852524
6690,0.0586617242431641,0.1002513854787711,0.0019122839817649348,0.004453669908037008
6700,0.0587437591552735,0.1002151512474447,0.001920676815553593,0.004462847563693853
6710,0.0585663244628907,0.0993028518009457,0.0019084835803796214,0.004407825644031355
6720,0.058619701538086,0.0994084220474611,0.00191279093214504,0.004388889387006037
6730,0.058527861328125,0.0990859690912893,0.0019019587033603398,0.004342059801484051
6740,0.0584260510253906,0.0991980985403782,0.0018928108943908708,0.004365330745005503
6750,0.0583993212890625,0.0991734009624082,0.001890468484182978,0.004460914509894468
6760,0.058481273803711,0.0996696422551462,0.0019023595908085763,0.0045043906475252474
6770,0.0583474932861329,0.0997124395156199,0.0019014086931128818,0.004479497437460803
6780,0.0583483337402344,0.0995527658677721,0.0018974054056768456,0.004446312377690194
6790,0.058428275756836,0.0991256198728768,0.0018933494844068119,0.0043973027566551965
6800,0.0581047833251954,0.0981970544707826,0.0018925667157470736,0.004347319275471915
6810,0.0583038391113281,0.0983107138203264,0.0019008854084703272,0.00432237549871962
6820,0.0581774743652344,0.0977840068811236,0.0018987326984136847,0.004291651974906471
6830,0.0580666168212891,0.0979978434086456,0.001880781942124622,0.00427959217269072
6840,0.058037958984375,0.0980688016448246,0.0018821897111564955,0.0042963330560321054
6850,0.0581076342773438,0.0971744429060869,0.0018801845272361332,0.00424617901646419
6860,0.0581220043945312,0.0972649349681796,0.0018833310226911845,0.004245440017817979
6870,0.0582869146728515,0.09813524989936,0.0018885401967244516,0.00432685438399757
6880,0.0583708776855468,0.0986216540597485,0.0018887621132596187,0.0043362857693762125
6890,0.0581673394775391,0.0989278417483445,0.001877331247436263,0.0043205669332006934
6900,0.0582275885009766,0.0993062163042971,0.0018758301381831218,0.004396971282480464
6910,0.0582838165283203,0.099142937473736,0.0018697020485566821,0.004380788884716469
6920,0.0584152075195312,0.0996203936312024,0.0018644869028457858,0.004411061791252255
6930,0.0582634973144531,0.0991225289191775,0.0018567505590402684,0.004368237187930765
6940,0.0583484655761719,0.099224421864956,0.0018616282603472745,0.004338899161102441
6950,0.0583914111328125,0.0993254931259853,0.0018680286934212578,0.004334298773790118
6960,0.0583310797119141,0.0989561562134306,0.001859685100220196,0.0043072078371239495
6970,0.0584698864746094,0.0990654721356028,0.0018516188311977183,0.00428418591313173
6980,0.0582613220214843,0.0983567221008315,0.0018411625402761933,0.004263208920249601
6990,0.0584347357177734,0.0993088639521068,0.001851572431386434,0.004259236302855032
7000,0.0582182940673828,0.0994559451638564,0.0018385388156454004,0.004302814407545085
7010,0.0580814154052735,0.0990106592083937,0.0018385488276040588,0.00428128260462481
7020,0.0578659790039063,0.0989907620177406,0.0018266708094922368,0.004235558618502276
7030,0.0579563525390625,0.099636513255379,0.0018336842121676202,0.0042954201168942325
7040,0.0577282598876953,0.0987023258034814,0.0018342812236614905,0.00427552911983005
7050,0.0579066174316406,0.0987791493909547,0.0018510547357017476,0.004346671914987001
7060,0.0578038842773437,0.0985808825647606,0.0018547286523638287,0.0043051523859940245
7070,0.0574397534179687,0.0974604250142845,0.001839122591190234,0.0042323893320805744
7080,0.0576031146240234,0.0982505190110228,0.0018371431935303598,0.004271090394062341
7090,0.0575862725830078,0.0980786913824595,0.001840057485197923,0.004315489304343323
7100,0.0577250793457031,0.0978321159416712,0.0018427418222846756,0.004332601637139928
7110,0.0578629632568359,0.0979647478821333,0.0018525431686980708,0.004351892330472844
7120,0.0578855895996094,0.0977011867982613,0.0018398943428880783,0.004310639204380113
7130,0.0577264636230469,0.0972545588835301,0.0018362808911063138,0.004298109287089258
7140,0.0578840405273438,0.0977309302927851,0.0018407182467206852,0.004313707705918974
7150,0.0578797229003906,0.0984671052687145,0.0018508091246744892,0.00439617384896022
7160,0.057937417602539,0.0990475548639641,0.0018503665669685363,0.00449399345576011
7170,0.0578914562988281,0.0985757799731036,0.0018388730803847223,0.004454578939060301
7180,0.0577467004394532,0.0978424811778006,0.00183484481370541,0.0043985117722878464
7190,0.0575303411865235,0.0983060165730198,0.00182772330608427,0.004396250390771822
7200,0.0573811029052734,0.097718480425115,0.0018104841544013064,0.004361030817660655
7210,0.0572704925537109,0.0983059705605159,0.0018120427994867724,0.004370061099062333
7220,0.0574497729492187,0.0976988406033823,0.0018191729603928355,0.0043342274296562485
7230,0.0573968572998046,0.0965335330446698,0.0018150233959088424,0.0042817437126639385
7240,0.0574086730957031,0.0971869406273348,0.0018160199789758024,0.004292628344402951
7250,0.05748978515625,0.0974935266104824,0.0018230404413311378,0.00430741781298628
7260,0.0575426184082031,0.0973380325988388,0.001824279445151388,0.004299444625207741
7270,0.0574829132080078,0.0963192930466892,0.001833275532061854,0.004279822827001174
7280,0.0575327307128906,0.0965552912195505,0.001828038904106522,0.004335814625291145
7290,0.0575168939208984,0.0962210500239624,0.001828970946496466,0.004298621901603046
7300,0.05729466796875,0.0957886877913299,0.0018227222485045892,0.0042703355753932574
7310,0.0572091558837891,0.0963721348913039,0.0018130668039843714,0.004275193454730656
7320,0.0572515576171875,0.0963286978797405,0.0018097242319265632,0.004249952904993667
7330,0.0571572454833985,0.0963144237603435,0.0018111757735873755,0.0042234348309680095
7340,0.0570983807373047,0.0964047755319358,0.0018035914247855902,0.0042128421260544
7350,0.0572361822509766,0.0968399951942726,0.001805202512088063,0.004288999813346464
7360,0.057208447265625,0.0964106615772904,0.0018042371771927657,0.004252797566253356
7370,0.0574046520996094,0.0964997534519434,0.001825673620881221,0.004268015662458434
7380,0.0572459875488281,0.0967780922672156,0.0018174150431997185,0.004253857388904913
7390,0.0570395159912109,0.0962562175243003,0.0018009581645657914,0.004214710719818948
7400,0.0572238226318359,0.0956950601971638,0.0018036117423799716,0.004170500782205904
7410,0.0571941595458984,0.0958359108011253,0.001803895709513513,0.004157385489013347
7420,0.0571485772705078,0.0949801160436476,0.001802382864497492,0.0041285988513680705
7430,0.057263208618164,0.0950703836223139,0.0017980908878912135,0.0041143800608717685
7440,0.0571757684326172,0.0952683127135483,0.0017972515139374795,0.004102051550513037
7450,0.0571484948730469,0.09528288961703,0.0017903677910568862,0.0040918044890045574
7460,0.0569829583740234,0.0951478094703478,0.0017853815581951836,0.00408542196826674
7470,0.0570031951904297,0.0952358498905773,0.0017828926680546508,0.004060514656379546
7480,0.0568209814453125,0.0945048711175349,0.0017735349283095128,0.004032025760565323
7490,0.0569117340087891,0.0948199896585442,0.001775958177529672,0.004007309088879663
7500,0.0568385815429688,0.0946523156494828,0.001764428474777375,0.004006619263930776
7510,0.0566983081054688,0.0941281035023624,0.0017612993971734266,0.003983556757798758
7520,0.0568127746582031,0.0940269502979814,0.0017642283236007905,0.003969006779056973
7530,0.0565707733154297,0.0929976531273739,0.0017600103933249525,0.003931221901520723
7540,0.0565851434326172,0.0931773518409675,0.0017561655731280212,0.003943488445537018
7550,0.0564151245117187,0.0937060763773647,0.0017481345827846599,0.003975088425319318
7560,0.0564744506835938,0.0930957418485044,0.0017504748177078406,0.003936802263303186
7570,0.0562565423583984,0.0930882884605111,0.0017443115454056095,0.00394993296945996
7580,0.0565766400146484,0.093927203403622,0.001755198136232576,0.0039846165751430485
7590,0.0567523608398438,0.0944551861900524,0.0017585584557244904,0.003996608456274562
7600,0.056597255859375,0.0938958054810584,0.001746911407519897,0.003973632411648312
7610,0.0567668133544922,0.0940050021643362,0.001755680781842939,0.003955140241822508
7620,0.0568360272216797,0.0945725621166398,0.0017632703787232244,0.003964930340797903
7630,0.056878511352539,0.0942057740278519,0.0017684524245375403,0.003969969594265859
7640,0.0568187237548828,0.0942675662269087,0.0017655607654055105,0.003977298110002499
7650,0.05698564453125,0.0945136055838245,0.0017768933038105888,0.004006508969299225
7660,0.0567935430908203,0.0937709810719815,0.0017715722343837966,0.003975802272905784
7670,0.0569026867675781,0.0938081745975342,0.0017770822123787087,0.003990307504145785
7680,0.0571792950439453,0.094226194383076,0.0017858051980724164,0.004026947857139365
7690,0.0570241076660156,0.0939710200365926,0.0017791173077334813,0.004037501906675288
7700,0.0568635150146484,0.0941063957316853,0.0017634274772406308,0.004016084807305856
7710,0.0571790478515624,0.0945574693769673,0.0017708410783590955,0.004014861426916946
7720,0.0568891571044922,0.0942472884712762,0.0017679311725930437,0.0040182033637153666
7730,0.0567502679443359,0.0938516605446312,0.0017640679217502163,0.00398110274795535
7740,0.0567028399658203,0.0937836897352591,0.0017560739207157139,0.0039861687953185185
7750,0.0567837872314453,0.093296891731177,0.0017579218985510534,0.003951492158821813
7760,0.0568020959472656,0.0932432997306133,0.0017545219919397352,0.003906311217990057
7770,0.0567274768066406,0.0933353772888042,0.0017469404846839134,0.003921524285737273
7780,0.056559468383789,0.0933282010437906,0.0017447930186454636,0.003905289833609595
7790,0.0565141333007812,0.092990025985291,0.0017450405892507812,0.0039000718757367654
7800,0.0566114611816406,0.0934180312919721,0.0017494754657397177,0.003964210395375028
7810,0.0565947015380859,0.0926881685888249,0.0017485514700646308,0.003930121839731236
7820,0.0564805316162109,0.0929540504875966,0.00173867762335458,0.003902931004244427
7830,0.0565122052001952,0.0931781048736394,0.0017487577629348543,0.003924600721393535
7840,0.0566567962646484,0.0932869450475608,0.0017429075347505036,0.0038957565777346464
7850,0.0568069573974609,0.0939517728382958,0.0017438586088235277,0.003913799589801879
7860,0.0565174456787109,0.0938036509293685,0.0017331555813582867,0.003907621920824672
7870,0.0567219891357422,0.0941979867439115,0.001754898364440459,0.003948542462147099
7880,0.0565278771972656,0.0939169679957224,0.0017536541941204336,0.003952255212417723
7890,0.0563026354980469,0.0934100785631586,0.0017453232294814503,0.003954696019897886
7900,0.0563193127441406,0.093429917697418,0.0017351168543058746,0.003939087049367379
7910,0.0563944757080078,0.0939380230300407,0.0017438348913606416,0.0039695952763578995
7920,0.0563371600341796,0.0934300323896304,0.001743857972704592,0.003944778359503799
7930,0.0564521704101562,0.0930899924741097,0.0017514401206036488,0.003926486840354534
7940,0.0565030755615234,0.0936594401172175,0.0017635072724728866,0.003995381714824007
7950,0.056622568359375,0.0935751935629874,0.0017667057421825454,0.003995062149856308
7960,0.0567563488769531,0.0944958859971866,0.001783901224711956,0.004151881035054097
7970,0.0567547998046874,0.0949799090001551,0.0017854274141085957,0.004178051479516502
7980,0.0567247576904296,0.0951936036799479,0.0017825037095756176,0.004152383398714348
7990,0.0567795190429687,0.095104323576392,0.0017791504270286461,0.00412695394733758
8000,0.0567677032470703,0.0952330737775376,0.0017833406043985247,0.004171862574338233
8010,0.0568017663574218,0.0957035717656122,0.0017830097911686754,0.004172950232335538
8020,0.0566382403564452,0.0956759198202512,0.0017778910925230677,0.004161997965302321
8030,0.0565991510009765,0.0955578193250073,0.001770536636067384,0.004141646259077731
8040,0.0565428405761718,0.0954794987091983,0.0017717391971206115,0.004123990775992832
8050,0.0564771038818359,0.0958720126668605,0.001769167977111434,0.004101772979735538
8060,0.0563976232910156,0.0946642395003464,0.001764895083721389,0.0040533307176648875
8070,0.056293423461914,0.0941651868556449,0.0017611777754244623,0.004034512410627447
8080,0.0563734478759765,0.0941760847612504,0.001789660490516683,0.004190823312666068
8090,0.0564633599853516,0.0936532994775125,0.0017896089521673491,0.004151930639064626
8100,0.0563423181152343,0.0937436573168821,0.001786081209513826,0.004163774905475387
8110,0.0563610882568359,0.0936600394001425,0.0017845301407262012,0.004168419889816296
8120,0.0562870129394531,0.0938392831273111,0.0017879932353539532,0.004160858683711567
8130,0.0563473443603516,0.0942673433732599,0.0017933197193231735,0.004175292643233664
8140,0.0563562268066406,0.0939050356353398,0.0017979136152852905,0.004152540869679331
8150,0.0563467181396484,0.0932213066253521,0.0017957788930856495,0.0041187215009762185
8160,0.0562445288085938,0.0929637538816568,0.0017931690687647546,0.004090895041859328
8170,0.0560474835205078,0.0929798907699124,0.0017903379955086026,0.004080942297594198
8180,0.0563985461425781,0.0929491547977785,0.0017860585710922534,0.004079241304740956
8190,0.0565022021484375,0.0930540419242455,0.0017920084084845109,0.004044995651422006
8200,0.0563565234375,0.0931548168039397,0.0017809955557657221,0.004030854786958848
8210,0.0562191833496094,0.0930095952354871,0.0017774451528439331,0.004003356577882781
8220,0.056345712890625,0.0930225521744451,0.001783251641397216,0.004018133170513028
8230,0.0563496514892578,0.0935478805385593,0.0017857349227997517,0.0041038674535954075
8240,0.0563940637207031,0.0933265985239953,0.001787068347157142,0.00407400551169461
8250,0.0564261987304688,0.0933625290251029,0.0017871758293155405,0.004091987824087571
8260,0.0563821655273438,0.0932208618123305,0.001787576160798065,0.004065922989804147
8270,0.05632330078125,0.0929177337630442,0.0017632519339092268,0.0040555694242537695
8280,0.0564365478515625,0.0932225181652331,0.0017752979995435464,0.004075688680215484
8290,0.0564939459228516,0.0938008072867909,0.0017821588290992613,0.004118770855961015
8300,0.0563501129150391,0.0938518826687591,0.0017716120995643872,0.004110401983100811
8310,0.0564646618652344,0.094129855692399,0.0017714271174515612,0.004101359573900366
8320,0.056496796875,0.0939898728960131,0.0017765551465582863,0.004070455131622149
8330,0.0566222387695312,0.0938235090642122,0.0017808025165538277,0.004051478659967969
8340,0.0564977197265625,0.0936029776145087,0.0017672709252869363,0.004022954743896438
8350,0.0563964532470703,0.0938615294970291,0.0017672100576108137,0.003998756865112548
8360,0.0561908221435547,0.0933188374219407,0.001762861816329829,0.00396794254237361
8370,0.0561902783203125,0.0934230012284973,0.0017606579221006204,0.003949474338918351
8380,0.0560677697753906,0.0938590605554848,0.0017413836968493959,0.0039626944861826
8390,0.0558029772949219,0.0930741090717876,0.0017356607977645393,0.003925310742785293
8400,0.0556532775878906,0.0930304757730752,0.0017309098640712912,0.003938104686305064
8410,0.0557180090332032,0.0932237374692898,0.0017325684626277383,0.003932076823654483
8420,0.0559279577636719,0.0938574076048037,0.001739267050455109,0.003965417421032258
8430,0.055906171875,0.0935888566214951,0.0017393295556458104,0.003965380816055667
8440,0.0558079211425781,0.0939167698263164,0.0017411403898638831,0.003979439220581088
8450,0.0558646929931641,0.0942367141787051,0.001740120948982478,0.003969952914689494
8460,0.0560493786621094,0.0944679987116931,0.0017502019389375543,0.003971091790653061
8470,0.0559298034667969,0.0941500985331423,0.00174898813327784,0.003939560557683423
8480,0.0559682666015625,0.0937921227069332,0.0017434893311493883,0.0039124647636082635
8490,0.0559756823730468,0.0935128089138119,0.0017342281667095583,0.0038691591517930096
8500,0.0560808874511719,0.0940270670735802,0.0017416379789862045,0.003906846970527565
8510,0.0559011456298828,0.0938755797587103,0.0017422459984597278,0.0038757628823890126
8520,0.0559727490234375,0.0943237518990819,0.0017431129334066686,0.003873786948637355
8530,0.0559331158447266,0.0939030362294517,0.0017412849845444799,0.0038750557965479197
8540,0.0556595233154297,0.0929419959829405,0.001734312440652608,0.003829860089193604
8550,0.055524111328125,0.0930868473165878,0.001725584204932266,0.003863178000971534
8560,0.0554134185791016,0.0930079259525703,0.001721425074954132,0.003838921503393018
8570,0.0555433428955079,0.0939677870824225,0.0017297055116802184,0.0038833339666003923
8580,0.055771517944336,0.0942883061861227,0.001728767119399339,0.0038774068291193616
8590,0.05572107421875,0.0944828484872959,0.0017277019065703773,0.003893136989483506
8600,0.0557555987548828,0.0947329605931655,0.0017247239582429369,0.003910201457919373
8610,0.0557966162109375,0.0946847318746704,0.001727314933895443,0.003923938739003795
8620,0.0557877337646485,0.0943367603438751,0.001731245225754621,0.003904466261504146
8630,0.0559843176269532,0.094746203467541,0.0017380266470163985,0.003932809774187257
8640,0.0560149859619141,0.0948521408994214,0.0017390967024513123,0.003931830824378743
8650,0.0560041754150391,0.0944397387805586,0.0017471952473009245,0.0039044724997346967
8660,0.0557966986083985,0.0940973276470089,0.0017381184187115141,0.003882124488806429
8670,0.0557912109375,0.0941684182288595,0.0017375545463389171,0.0038773155981466443
8680,0.0558223406982422,0.0942704277026553,0.0017364307653275587,0.003908212942710849
8690,0.0557684197998047,0.0942182559956006,0.0017310705591679619,0.0038860905396999558
8700,0.0556998321533204,0.0944044938478057,0.001729677690621575,0.003882324819438619
8710,0.0557940618896485,0.0948021763081201,0.001724807506976221,0.003883301069768593
8720,0.0559624493408203,0.0949450033919521,0.001731345164001066,0.003915454181984443
8730,0.0560958508300781,0.0946596414602674,0.0017318640656178116,0.003923449050216714
8740,0.0558775634765625,0.0950540981161336,0.0017234641431621738,0.003949614292852758
8750,0.0557960723876954,0.0945351521223259,0.0017162792580643707,0.003923989599250469
8760,0.055847900390625,0.0948531565968021,0.0017153444001768339,0.003918142788338686
8770,0.0559699475097657,0.0952193331227815,0.0017211437452232152,0.003924197844168854
8780,0.0560365246582032,0.0950729298074099,0.0017172177722238838,0.0039186653816485955
8790,0.0558360021972656,0.095436493421703,0.001712613343569518,0.003958976138169632
8800,0.0558097338867188,0.0948308823918607,0.0017068201968069518,0.003929077557834771
8810,0.0557483972167969,0.0946019046552021,0.0017012251296304951,0.0039024133521861058
8820,0.0557186517333985,0.094438146140986,0.0016926153445911668,0.0038820236129013122
8830,0.0559153179931641,0.094429973906898,0.0017028396807391947,0.0038661943590898606
8840,0.0558634899902344,0.0940184049378342,0.001701717880839988,0.0038810146398599254
8850,0.0557128674316406,0.0932174699722262,0.0017014643318954347,0.0038499129453485447
8860,0.0556485974121094,0.0928480184929422,0.0017022551494282748,0.003835728504858926
8870,0.0557434533691407,0.0925342937962636,0.0017021878719983485,0.003822817265995348
8880,0.055787865600586,0.0919472152118211,0.001706103998941256,0.0037927332299716155
8890,0.0559231951904297,0.0922672550881673,0.0017141599238632579,0.00379857666025926
8900,0.0560885668945313,0.091838391363545,0.001710905706757625,0.0037666092091195027
8910,0.0557822955322266,0.0912391081135906,0.0016965979344410408,0.003743538755407495
8920,0.0557476885986329,0.0904958496551864,0.0016946674344546497,0.0037089093281299362
8930,0.0554221856689454,0.0904352015106154,0.0016852778551062952,0.0037377385945675376
8940,0.0555155749511719,0.0903907310398146,0.001689429380468303,0.0037207182201957523
8950,0.0555887274169922,0.0912547351349313,0.0016895724181508784,0.003744067270052544
8960,0.0554801275634766,0.0912222650746485,0.0016891673423049351,0.003739420800659791
8970,0.0557605920410157,0.0926670171335825,0.0016903840001916324,0.003825782650081716
8980,0.0556198571777344,0.0920654616154951,0.001690627238857126,0.0038004240160371327
8990,0.0556332220458985,0.091319840117131,0.0016928632614236652,0.003775700531618492
9000,0.0554469873046876,0.0915451710312115,0.0016862816096260456,0.0037831005859414236
9010,0.0554455206298829,0.0917410171982822,0.0016885438631672066,0.0038305218819962854
9020,0.0552563525390626,0.0911633740685092,0.0016810794616063033,0.0038065442867989577
9030,0.0553372998046875,0.0912835494672473,0.001678645404242653,0.003789795948673181
9040,0.0553433312988282,0.0907260006857668,0.0016857191277043838,0.003767432805649132
9050,0.0554069750976563,0.0906689111635083,0.0016801964793991585,0.0037462633207094526
9060,0.0554874609375001,0.091017515420144,0.001682769431677877,0.0037367729693261044
9070,0.055403876953125,0.0909772472181439,0.0016756691436116435,0.003733870755645946
9080,0.0553002209472656,0.0904874721816533,0.001682974637105039,0.0036986532714081448
9090,0.0552848455810547,0.0903880438512861,0.0016718400094992375,0.003672007934366611
9100,0.0550962213134766,0.0901987010207023,0.0016670409873808566,0.0036504861947378947
9110,0.0550877178955078,0.090341282783879,0.0016596189129064506,0.0036375836891155903
9120,0.055225980834961,0.0906850967510165,0.0016625105221705445,0.0036230350200270795
9130,0.0553499560546875,0.0912099509664104,0.0016621869193278373,0.0036130787867341076
9140,0.0552624334716797,0.0907742602629263,0.001657148534967461,0.003594413550198829
9150,0.0553098614501954,0.0909901768196944,0.0016608582717867208,0.0035908315251160327
9160,0.0552570281982423,0.0902234993793186,0.001657355167871744,0.003567664505622134
9170,0.0552615106201172,0.0900564421071043,0.001660646592331355,0.003565614537510854
9180,0.0550521057128906,0.0901787445083244,0.001659203944997083,0.0035528677307386605
9190,0.0552200317382813,0.0901529836293137,0.0016601649652486091,0.0035464564972776044
9200,0.0551681213378906,0.089598081739858,0.0016535181526308419,0.0035210463144754404
9210,0.0551430230712891,0.0898132264513902,0.0016536771977669396,0.003537997921132594
9220,0.0551379968261719,0.0895461702549115,0.001646880442852798,0.0035094868394923155
9230,0.0551320477294922,0.0890820406018054,0.0016459275456132021,0.0034969381524825966
9240,0.0549937023925781,0.0884850203934482,0.001637809578308521,0.003460166226879894
9250,0.0549502954101562,0.0881756484411825,0.0016404735989369314,0.003433834552395049
9260,0.0549378533935547,0.0876368224575816,0.0016379894696459628,0.003402962664121376
9270,0.054962490234375,0.0877644876210406,0.0016209437962063289,0.0034103386544480667
9280,0.054883388671875,0.0877043846925148,0.0016094205283423426,0.0033876953623601107
9290,0.0548711114501953,0.0881132818107373,0.0016118148208662626,0.00338278802071886
9300,0.054804369506836,0.0882826393281859,0.0016063374037650054,0.0033818969225071394
9310,0.0548621466064453,0.0878451983450277,0.0016015797789781297,0.0033656718595890503
9320,0.0548967535400391,0.0879823130125438,0.0016048964690753527,0.003389092283796413
9330,0.0548868658447266,0.088713355203565,0.0016092633193451403,0.0034084744354194955
9340,0.0549175341796875,0.0885067861914503,0.0016037799074957184,0.003397680650557431
9350,0.0549363043212891,0.0885248023506549,0.001612047162643787,0.0033972578485400528
9360,0.0548558184814453,0.0883554754159459,0.0016108679209081165,0.0033911609873508793
9370,0.0547451257324219,0.0878921049508549,0.0016101845652071135,0.003360349235841228
9380,0.0543968316650391,0.0877477479136814,0.0015947568080921604,0.00336423356225209
9390,0.0548324835205078,0.0881280491026574,0.0016080510848535128,0.0033733092674522592
9400,0.054854730834961,0.0883195045541664,0.0016113551402327432,0.003387169271633589
9410,0.0545262121582032,0.0878511510863059,0.0016010057744492443,0.003366610818112737
9420,0.0548868658447266,0.0877910067002986,0.0016088891173405867,0.003336896485637927
9430,0.0547875274658204,0.0873243901062002,0.0016029699991198538,0.0033176901017154766
9440,0.0546599926757813,0.0872809722929055,0.0015902719720195604,0.0033002484213860896
9450,0.0545893945312501,0.0869810225236373,0.0015903827511524818,0.00329795869716893
9460,0.0546154980468751,0.0865807551379365,0.0015822521921167738,0.0032786086487349756
9470,0.0545798858642579,0.0863199342147305,0.0015827631643469458,0.0032763496924311923
9480,0.0543996002197266,0.0859100351650408,0.0015757958675841257,0.003283041367185658
9490,0.0543456793212891,0.0858531517727004,0.0015721719573600689,0.0032696969690222807
9500,0.0544430072021484,0.0855696688733222,0.0015721063622585153,0.00325222312248693
9510,0.0543507055664062,0.085336876341769,0.0015743290073908297,0.0032425918956340903
9520,0.0543734143066406,0.085226474490697,0.0015718904155579798,0.0032324219860079798
9530,0.0544095703125,0.08502996845526,0.0015763612799734015,0.003251434360955643
9540,0.0544515106201172,0.0851734949787596,0.0015730650104555015,0.0032564832954669913
9550,0.0544298071289062,0.0851945632334833,0.0015759613073789544,0.003262862408135487
9560,0.0543348687744141,0.0849531131820283,0.0015718026027051878,0.0032603240092671463
9570,0.0544539001464844,0.0849838779903261,0.0015683684953219001,0.0032458292241315106
9580,0.054244956665039,0.0847461590213106,0.0015628275084123835,0.003241202909286235
9590,0.0542923846435547,0.0847357810045065,0.0015653875614781724,0.003232908785169015
9600,0.0542617163085937,0.0849795211310786,0.0015607696746317585,0.0032513201645258294
9610,0.0542196936035156,0.0844375871028969,0.0015552585681903835,0.0032347741587309955
9620,0.0540176220703125,0.0842264806195144,0.001550116458708342,0.0032311828364713826
9630,0.0539633221435546,0.0837885223781675,0.0015489571579472745,0.0032124716476929723
9640,0.0538344030761718,0.0836892346085123,0.0015447886078375356,0.003189186617801116
9650,0.0538540960693359,0.0842246243050926,0.0015471479842778203,0.0032031463859894947
9660,0.0538146276855468,0.0839054130928465,0.0015434837322482109,0.003173914583249198
9670,0.0537834155273437,0.0843064988126187,0.0015376768892619843,0.003191843071875877
9680,0.0537907489013671,0.0842326874097008,0.0015322070946384599,0.003189040588319038
9690,0.05372455078125,0.0841676416445282,0.001530817451903054,0.003196738879709018
9700,0.0536928771972656,0.0846917532610703,0.0015277620916045798,0.0032198852083801578
9710,0.0536206475830078,0.084634178994234,0.0015164245849498981,0.00324260319056722
9720,0.0535283459472656,0.0846443725066598,0.0015225289397375963,0.003244622826775478
9730,0.0535027038574219,0.0841413121288643,0.0015198594096631245,0.0032273118761816373
9740,0.0536636755371094,0.0848742840263987,0.0015235390414090133,0.0032634134464105307
9750,0.0536582702636719,0.085119854915352,0.0015275029540517578,0.003289992206652702
9760,0.0538434997558594,0.0852977730603484,0.001528820893392672,0.0033191140883732863
9770,0.0539147241210937,0.0856530583088171,0.0015398603030544098,0.003340983210236829
9780,0.0537966156005859,0.0853679177559655,0.001534396470465547,0.0033310123255813335
9790,0.0538069647216797,0.0851832371956975,0.0015359905603390316,0.003332321274166879
9800,0.0538119085693359,0.084954327487923,0.0015404432578658136,0.0033051368414744498
9810,0.0539037487792969,0.0847883976626559,0.0015387593703573058,0.003274023425474407
9820,0.0538918505859375,0.084571631342151,0.001535515732727442,0.003264481888455535
9830,0.0537684191894531,0.0842689060683274,0.0015383446101740494,0.003264351358340817
9840,0.0538341558837891,0.0842928580160952,0.001544872973632532,0.003277784145435053
9850,0.0539526434326172,0.0845540113723956,0.0015445202896537,0.0032730887152753432
9860,0.0537959893798828,0.0844126743279854,0.001540896318759269,0.0032576088244349317
9870,0.0537998455810547,0.0847693821410663,0.0015320877990946558,0.0032974796076582482
9880,0.0538107385253906,0.0846206813489296,0.0015356504575268853,0.00329117575045699
9890,0.0539570434570312,0.0845193251782367,0.0015467798481334067,0.0032843604856023496
9900,0.0540301135253906,0.0844578400279954,0.0015511298438349312,0.0032704429125738205
9910,0.0539723364257812,0.0844796399716758,0.0015527756527064184,0.0032641311123567363
9920,0.0540281030273437,0.084492247429451,0.0015486224376380486,0.00325795612908239
9930,0.0540221539306641,0.0842998418441579,0.0015436790558421161,0.0032301697313016015
9940,0.0541346923828125,0.0845267558299429,0.0015428905695675087,0.0032138454787424757
9950,0.0539385699462891,0.0844348676911646,0.0015434773445864715,0.0032217425874675426
9960,0.0538525964355469,0.0845429368160528,0.0015388447621257394,0.0032278158807204087
9970,0.0539539453125,0.0844706057782672,0.0015481092494362878,0.00323898583119199
9980,0.0539183331298828,0.0843871859362357,0.0015458325914971848,0.00322079223555229
9990,0.0540521960449219,0.0841015020080994,0.0015481242781249568,0.003218070998740735
10000,0.0539218103027344,0.0838228933447959,0.0015376405670018056,0.0031994530650026123


==> results/sr_estimation_alpha.csv <==
#,0.5,0.7,0.8
0,0.7055999999999999,0.7055999999999999,0.7055999999999999
1,0.6143688619760879,0.6252922419296383,0.630518683201436
2,0.5443214706174895,0.5723725374977507,0.5794980490416345
3,0.4869058149720545,0.527840803619651,0.5420241640432376
4,0.44127585574276335,0.4934224353910572,0.5103542442774947
5,0.40242197675502156,0.4642338143776335,0.48416745550136975
6,0.36550334870530315,0.4393513511169125,0.46135694108284087
7,0.3340554525824964,0.41811384848778144,0.4416186577415783
8,0.30896550090995095,0.39785836334450037,0.42385752925855424
9,0.284308664082416,0.381028381794703,0.40936240993024003
10,0.2644338778310231,0.3642885633543727,0.39477134506725853
11,0.24654524927138177,0.34941062369748355,0.3821951977002688
12,0.22880417816529797,0.336011014600155,0.3696780899872219
13,0.21808575421722134,0.3245768041934251,0.3598822089098737
14,0.20775985511274422,0.31355481018957887,0.3491845740701483
15,0.19542356013666068,0.3019252115315859,0.3400331374328578
16,0.18511433030988533,0.2912865214385319,0.33217140715661897
17,0.1729907031038169,0.28292388835365107,0.32466207456439505
18,0.16414665845949483,0.2738994388574534,0.3174741755410107
19,0.1570605942695642,0.2648592132378222,0.31019747357008437
20,0.14564482651050598,0.25884641985915696,0.3032598876239025
21,0.1375052678505455,0.25088267272177744,0.2973932184377545
22,0.12947541688199368,0.2444155410845085,0.2914529199761106
23,0.12461559843016679,0.23721660852081364,0.2848755840632521
24,0.1185037120212328,0.23151404790186347,0.27871094427580667
25,0.11180486897443373,0.22719840787756826,0.27334421568294676
26,0.10751465494954818,0.22288689186427327,0.26842090671765084
27,0.10123562279364788,0.21723266572080796,0.26366317189728566
28,0.09670287886023494,0.2116760354816776,0.2588639295499151
29,0.09201658540974715,0.20728514764113112,0.25515079328466805
30,0.08804425743507316,0.20193043207138672,0.2511313533191339
31,0.081607255991929,0.19861117701330808,0.2481338751311571
32,0.07747440395596904,0.19410700327929145,0.24408623243856067
33,0.07491018475310719,0.19066628409281108,0.24008121787733352
34,0.07031931919552122,0.18691037233284272,0.23672979763009225
35,0.06832631314475697,0.18281109928165495,0.23268216891009408
36,0.06477748892921477,0.1794935462772236,0.22996202747812017
37,0.0640203747225398,0.17595846573711138,0.22746829388438428
38,0.06247466814881739,0.17175061055148522,0.22422544736006295
39,0.05933269018405883,0.16860134157158407,0.22079024848641302
40,0.055879984871233426,0.16474661305447194,0.21728053851721638
41,0.053127475643605405,0.1621973931560956,0.214617646535279
42,0.05079067083110506,0.1587274597915302,0.2114663008161438
43,0.04875037215635881,0.15496160504744233,0.2087888041631495
44,0.047989909652481136,0.1536913316372773,0.20623944418759796
45,0.04649583016501351,0.15125698271381957,0.20339498504514006
46,0.04483472944548395,0.14815036390426115,0.2006984859154467
47,0.042063284549489294,0.14553223829672157,0.19896806823163574
48,0.03995917814394374,0.1427022211346535,0.19617774576024968
49,0.039778950425318385,0.14046086697480056,0.19348214818292658
50,0.03782848721714417,0.13792342544459799,0.19149232279429412
51,0.03651076040561244,0.13557866198421403,0.1891948973202465
52,0.03548463976185006,0.13272353685089872,0.18692400865269254
53,0.03357860683568514,0.13032489990828547,0.18477888111396853
54,0.03151873815705558,0.1279563047455799,0.18295714904879345
55,0.029631271945906364,0.12599973400669195,0.18122193114306748
56,0.028991768045795473,0.12413255345909108,0.17930704479310028
57,0.028010188506066642,0.12228781526725307,0.17710707290621286
58,0.026672666068339818,0.12012608656813807,0.1751149630052747
59,0.02504725287075912,0.11837513312696848,0.17343897265383515
60,0.02433727178854458,0.11636142506254302,0.1714720686013145
61,0.023479166332064885,0.11380776393199046,0.17084469636225613
62,0.023229417534137327,0.11168768196770655,0.16886179436994528
63,0.023047076184628555,0.11008636805372642,0.16780029349736225
64,0.021728807792691932,0.1079566255460785,0.16628551234576786
65,0.02023367260185913,0.10647400612119837,0.1650454059957013
66,0.01949385496087487,0.10580286237869568,0.16389010647132918
67,0.01827953161118752,0.10464022653785786,0.16207796090227922
68,0.017414057936785996,0.10391707527868833,0.16070957361289498
69,0.017078595596326494,0.10252325278787053,0.1591481171134381
70,0.016274193147394846,0.1010190610749356,0.15771688630250635
71,0.015043610272676654,0.09902828732413854,0.15618236643223113
72,0.014502633904749464,0.09748959804234691,0.15477362765048433
73,0.01337273778056093,0.09617944330506696,0.15377708826065464
74,0.014171660050473808,0.09454643172280706,0.15221048311651275
75,0.013333094999400236,0.09413744061115542,0.15102331986844883
76,0.012816851831441151,0.09274769192130254,0.15017013729490078
77,0.01247809527045341,0.0912209977363978,0.14900478760282604
78,0.011997755047555887,0.0905310183215239,0.14744565476176036
79,0.012439083987665139,0.08895546771084417,0.146032556462947
80,0.012086718408622325,0.08764617253056176,0.14491106914917887
81,0.011532421989341126,0.08661092649072004,0.14380858007737943
82,0.010644443894431947,0.0852659222450522,0.1427176807404779
83,0.01046557519723745,0.08355434141388252,0.14119209663501878
84,0.010403189452611691,0.0824013823120882,0.1399827328138502
85,0.010226667908613585,0.08125193305580115,0.13878321858770387
86,0.00958716683535116,0.08034569112511727,0.13748944835748164
87,0.00915723376309318,0.07958765478969437,0.13636793436609385
88,0.009025709110826492,0.0783400611649587,0.13537155391579433
89,0.008567061944229315,0.07761728364180762,0.13437672453437965
90,0.008252489341445634,0.07661886481039096,0.13337023828775232
91,0.0077074762139248505,0.07580375797200051,0.13237189918029327
92,0.007668657877209255,0.07472973737843036,0.13124065941793764
93,0.007514725157318206,0.07371485178791301,0.1302549773754908
94,0.007385074643929968,0.07254391658858468,0.1291559679694013
95,0.007601340464090971,0.07180581978116896,0.1282269247999293
96,0.007274570048850286,0.0710109851800231,0.12727975062064256
97,0.006970907532098605,0.07044173664324,0.12682866345981314
98,0.006747588882532942,0.06972229038464449,0.12575695042261698
99,0.006596983734085809,0.0687958478919167,0.12479825564069867
100,0.006795992052912635,0.06779545095740896,0.12374364821394168
101,0.006696705743926562,0.06725591613436638,0.12357323810275213
102,0.006578940712231645,0.06626164068265415,0.12239521971449517
103,0.00659232775462724,0.06518343337802493,0.12157598748874257
104,0.0064302945108903765,0.06432974914681512,0.12055732345698472
105,0.006133886669100276,0.0631917286359552,0.11994435765215039
106,0.005544233606177403,0.06267180590587214,0.11902715866346752
107,0.005335583473952358,0.062293245470388406,0.11843475445909475
108,0.005116678033604846,0.062080252150019485,0.11776152160573235
109,0.004979502911076156,0.06106603460177959,0.11669931693499358
110,0.005310442066811881,0.06023686661296814,0.11596393369770709
111,0.005158042231388122,0.059581172615758904,0.11516710160666112
112,0.004991772997928753,0.0588594940815221,0.11427878386147712
113,0.004401446813961486,0.058494901923786674,0.11345832161273156
114,0.004312108157941335,0.057401747761520204,0.11270365488002705
115,0.004127204118270902,0.05674895157865774,0.11192403694572359
116,0.004014312729608509,0.05611111248561844,0.11089721853195257
117,0.00414268403622549,0.05535568831729304,0.11020664433505169
118,0.0038192589588190856,0.05466165463975815,0.10948259712502562
119,0.0035774428860661698,0.05403183314715772,0.10864425115634775
120,0.0033414081951877806,0.05363965347467757,0.10780912390306166
121,0.0034158593440236024,0.05297739967022321,0.10697386504952607
122,0.0030987358204190895,0.05208066110069528,0.10622213092094271
123,0.003270289472579476,0.051284435895527745,0.10577304505929894
124,0.00308363319106476,0.0504617095077766,0.10491275584288359
125,0.0026923843979483205,0.050048396098300696,0.10447649233245207
126,0.0027825638729744003,0.049748995675594265,0.10380518773763682
127,0.0027984376150613608,0.04926528246152223,0.10330986851433958
128,0.002706788324276257,0.04875234657147765,0.10270779119320375
129,0.0027131622674811716,0.048059354278454924,0.10205469110521673
130,0.002903868392391103,0.04794749604440436,0.10141013229775007
131,0.002814836688877713,0.04720230967708727,0.10075893976990995
132,0.002915592166829591,0.04676123666468944,0.09997019118940169
133,0.0027662671502306324,0.04638006139352116,0.09933015997202381
134,0.0028413450647083983,0.046126847762958924,0.09879683697152442
135,0.002555001016803027,0.046021718266949466,0.09810584597972216
136,0.0026077601734090586,0.04542594250276729,0.09739628849089738
137,0.0025872890168495244,0.04496897436268839,0.0970392373796102
138,0.0024088349251766552,0.04479133683464699,0.09641442590582405
139,0.0025337664994346926,0.044616960012184625,0.09578351816127736
140,0.0024362011902596624,0.04424984575132434,0.09529365721395257
141,0.002208424957237507,0.04356232677557695,0.09459892621113597
142,0.002391013330249961,0.04319366411055257,0.09409931929136085
143,0.002304836685956503,0.04307807784968713,0.09356731548862939
144,0.0022119254318783707,0.04271461073774571,0.09308145467230915
145,0.0020591932876026626,0.042360879811006044,0.09257492661449772
146,0.0021784719798999437,0.04252252153810704,0.09223554367756513
147,0.002311625118524124,0.04213521682118973,0.09195483339556738
148,0.002186965883244721,0.04178394467734732,0.09128198322908755
149,0.002094949245242951,0.04128528549660664,0.09091572062126939
150,0.0020120092478806426,0.04063566429604433,0.09057471383641595
151,0.0019208149767332822,0.04009048973271101,0.090426834824403
152,0.001959343898227368,0.039769197008074506,0.0900400354517185
153,0.001883806141829078,0.03960282424202372,0.08975871491884858
154,0.0018040732307785412,0.038902715155010245,0.08911357018814775
155,0.0018471541645566102,0.038541868100787455,0.08853711411465996
156,0.0016145287084178893,0.0381929469823426,0.08817340322292994
157,0.0015262951546839991,0.037854592099276364,0.08749471742021094
158,0.0016273845194337356,0.037486081654708354,0.0869378423961382
159,0.0015210296882568974,0.03717564035446386,0.08653817159572719
160,0.0015948486606906548,0.03693902541955517,0.08646986868904176
161,0.0014781594026072843,0.03670075159996395,0.08581033621268053
162,0.0013348898835203447,0.036383447588624225,0.08556814881041998
163,0.0013890829453687208,0.036150804031422526,0.0853664725057325
164,0.0012684265881715406,0.03594871368193158,0.08483200116991144
165,0.0012016089509672286,0.035620887712852836,0.0841826484046548
166,0.0011035314142479743,0.035351488924591855,0.08362483431749466
167,0.0009354087151964414,0.03484871525010664,0.0831529477299245
168,0.0009350108757695286,0.03501083849475502,0.08268223986794437
169,0.000978967424514869,0.0345647549615989,0.08218960487478842
170,0.0010358151282424538,0.034106150617448705,0.08171099495669681
171,0.0010861574684856597,0.034157777824147265,0.08128667897112771
172,0.0010687846879541567,0.0339192440194035,0.08088565545394769
173,0.0010169899014092576,0.03368774851084969,0.08050697022882553
174,0.000972334561966946,0.03362338620734075,0.08021425340392639
175,0.0008886386719998853,0.033457581049441854,0.07986687581153631
176,0.000868573593684811,0.03334617261960493,0.07970410259039423
177,0.0007516890071955245,0.03285655527422411,0.07934127019896224
178,0.0007550899215982839,0.03246486600913031,0.07908776829880827
179,0.0005858260960741081,0.03203963951175161,0.07885103126719377
180,0.0005369975935760966,0.03168405676164001,0.07846663371082366
181,0.0005813307303888545,0.03158819867194229,0.07797152597562404
182,0.00064210199604993,0.03140325054123861,0.0775221560555253
183,0.000599118149876882,0.031085547997648934,0.07735585610611985
184,0.0006013406829544898,0.031008525103724104,0.077116535967671
185,0.0005474211246771113,0.03066974983538066,0.07667477185205238
186,0.0005096686740536425,0.030454972240762955,0.07643917049401484
187,0.0005039898090344154,0.030260673667123848,0.07611871684284112
188,0.0005459420381866398,0.029932436454618756,0.07572265511811246
189,0.0006365574100065172,0.0296394873197198,0.07549185202128388
190,0.000653217863189181,0.0294512033561008,0.07514502867128894
191,0.0005892769906126135,0.029084596775074426,0.07496249172081146
192,0.0005650183375323152,0.029000257247353455,0.07469536041363832
193,0.0006359261748436555,0.028699522016732967,0.07433515616577993
194,0.000612753440310749,0.028404994671607203,0.07418978308174069
195,0.0005779322417233095,0.028222042846955144,0.07382327009604818
196,0.0006233093590514088,0.02796396389414492,0.07350401062186723
197,0.00060185735316812,0.027911138771676124,0.0731330968814604
198,0.0005867485034950228,0.02759181826820408,0.07279556250528685
199,0.0006501189095303051,0.02740170259583184,0.072363218930866
200,0.000615857301430072,0.027255523666011413,0.07204081949339612
201,0.0005716097261506898,0.02693258285805962,0.07177599475562071
202,0.0005031458802965284,0.02681343716577169,0.07145874653201614
203,0.0004411914515606218,0.026789143594057572,0.07110577168721179
204,0.0005124576723053693,0.026785709485540758,0.07080055243700588
205,0.0005585995225122038,0.026516583107577138,0.0704984895949389
206,0.0005199955672584502,0.02647653355869224,0.07027252480818072
207,0.00048334276033024077,0.026102031115775498,0.07004416605777335
208,0.00044844734325813143,0.026175880587186416,0.06989794669093079
209,0.00030057137828618695,0.02581181021454473,0.06946738016187488
210,0.00027296673490994044,0.025596750946218924,0.06930633923936519
211,0.00022796495994079646,0.025417911629246726,0.06908790305107392
212,0.00019287278158316515,0.025292543371353594,0.06887365180784594
213,0.00016969031725087754,0.02506369567626175,0.06851572049951749
214,0.00017753340765414683,0.024883808625464115,0.06826352993852917
215,0.00015261243754704313,0.024591139106085482,0.06788421320570558
216,0.00017539088177313017,0.024399486172999023,0.06767279104064416
217,0.00018061327911372965,0.024206054603583844,0.06737500994406162
218,0.00019438040257516552,0.024070003214165827,0.06718300165722708
219,0.00018890316451779815,0.023901942793998317,0.06675522941118608
220,0.0001264928967396462,0.023697945678961732,0.06660265304766057
221,0.00018606670795466432,0.023726729220433174,0.06631064911629737
222,0.00016285067136633652,0.023709788452194423,0.06599459315013466
223,0.00021790398961858917,0.023467230284041286,0.06569845229419634
224,0.0002317832534140194,0.023282640877372772,0.06545537835736974
225,0.00019341272455881728,0.023136271748569137,0.06520914186121696
226,0.0001886079562661914,0.02297049844506266,0.06494968028904913
227,0.00022437943003099364,0.022773930899563304,0.0647084763670931
228,0.00024772163086306205,0.022669714054234003,0.06438066868699364
229,0.00022075707115823924,0.022592401852972642,0.06397593697497017
230,0.00024445259857745256,0.0224149643191824,0.06377705031038836
231,0.00023314812692457835,0.022361628039140585,0.06365761573168731
232,0.00022811510140695595,0.02216682982362323,0.06342011561876504
233,0.000248826827799525,0.022198829660400186,0.06300567218931073
234,0.0001817763984170622,0.021951662358357316,0.06283515599262841
235,0.00016091617596604316,0.021755773768925825,0.0624780918788037
236,0.00023115653457361234,0.021581760841547015,0.06212133492594256
237,0.00022144827587970513,0.02134577142463535,0.06193288327438345
238,0.0002421171168641856,0.021059108413607905,0.06165492748977487
239,0.0002108020479691504,0.020826237149701252,0.0613080223543501
240,0.0002359603170066159,0.020877901453522165,0.06110910966912444
241,0.00023655668819653523,0.020865825811868136,0.06089687834570894
242,0.00021643365690295538,0.020785085556400917,0.0607179217670393
243,0.0001869841605106518,0.02064229329733989,0.06057859943288171
244,0.0002260041077635775,0.020457233837768752,0.06040766241553617
245,0.0002344178444915889,0.02038945554305825,0.06028941403520284
246,0.00024804783934077456,0.020236052267723476,0.060064546910759194
247,0.0002688086462751349,0.020172745473770466,0.05990729816639848
248,0.00021006982269163626,0.020095764199470848,0.05967002203291307
249,0.00019460579178643474,0.020100538722273926,0.05958646525629732
250,0.0002361345172149335,0.020055178522365248,0.05934467645659881
251,0.0002041181399120338,0.02005425478775918,0.05906944786794396
252,0.00014663238243885614,0.020014645120944557,0.05903070016083906
253,0.0001199589127135515,0.019796231393253972,0.05879003642889383
254,0.00016202366900246442,0.019755370755909246,0.05849431242765906
255,0.00017426319886215338,0.019435722377510924,0.05838382175901169
256,0.00013958500393489114,0.019267473987556915,0.05806547722658367
257,0.00015773204770746103,0.01912633941827324,0.05782800207793821
258,0.00014410943995511448,0.019080166423646464,0.057677415283692815
259,0.00012359827781046297,0.018899532140785432,0.05747691524684952
260,0.0001471237429138781,0.01882831976677525,0.0572341612023059
261,0.00014696187985431823,0.018696819586408946,0.057026683427561696
262,0.0002639886639667991,0.01839776448064875,0.05678829313477291
263,0.0002996305566251353,0.018287919509484322,0.05666070244169891
264,0.0003048351714290496,0.0180829099239893,0.056450357764018785
265,0.00035253387182405466,0.018028233654493686,0.0563663831983497
266,0.0002901834229454015,0.01791643577272461,0.05617836732991364
267,0.00034514121818504065,0.017675118082246772,0.056052660252183306
268,0.0003580398085069357,0.0176161167513704,0.055914173907373556
269,0.0003473947874259309,0.017376205231839126,0.055641627244532615
270,0.00029174311283852717,0.017212781639078346,0.05537932606620234
271,0.0003466618123704428,0.017150982137961273,0.05514835393067766
272,0.00029996780676969586,0.016995505863067834,0.055042582702108794
273,0.00029524034766796896,0.016817638808800408,0.05487739031345311
274,0.0003298312955334889,0.016666141337007983,0.05461386668146468
275,0.00030796545048347403,0.016696984683456734,0.05441875790054305
276,0.0002962659238600241,0.01665238520303131,0.054102311885635135
277,0.0003149027782462474,0.016568687368812812,0.05389338024999006
278,0.0003077419964656661,0.016472082849837526,0.053698907937099256
279,0.0003179355855488797,0.016325047656710508,0.053540079540261604
280,0.0003091311217440843,0.016211331910021297,0.05335172774907019
281,0.0002817462901380536,0.016221743953456436,0.05318388161542162
282,0.00022955204652600337,0.016094535759370043,0.052961461593130824
283,0.0002702941450030303,0.01595234490310764,0.05272582364473542
284,0.0002062934883765667,0.015815011678495906,0.05260659618229209
285,0.00027358142705763064,0.01564453766882699,0.05253008483461113
286,0.00027505781562609937,0.015491711529456139,0.052495436529824836
287,0.0002520916335995428,0.015365470342522966,0.05229045184638308
288,0.00023969105613859325,0.015277876385206491,0.052197600280185164
289,0.00025754098105841957,0.01531914279764447,0.05219096578276409
290,0.00026105212940177283,0.015196995791785115,0.05199596040203342
291,0.000274603837301332,0.015091233710950131,0.051694374184677636
292,0.0002919171215937507,0.014981970963240556,0.05152691307279141
293,0.0002602858744034233,0.014990915098763031,0.05130918824276607
294,0.00024536130661951795,0.01498378802339261,0.051138174869710395
295,0.00026568716354550214,0.014825510298935064,0.050979757356300615
296,0.00023450660240820768,0.014740488108860817,0.05076114065103483
297,0.00022212075071294363,0.014607876314890925,0.05061723160139527
298,0.0001963852117596695,0.014519784528543151,0.05043868973667039
299,0.000177042490913992,0.014432316154487954,0.05025789809640398
300,0.00019918591709273162,0.014287015997793159,0.050142056202989366
301,0.00021359866866458405,0.014239793646054114,0.04992519798717231
302,0.00019028644850598768,0.014150084627904971,0.049778125124968944
303,0.00017190796933725636,0.014099845722590803,0.04967051452817682
304,0.00017045209191374796,0.01404797807261552,0.04948199497155715
305,0.00016541401184444064,0.013987646130775428,0.04938562466042699
306,0.00013424906348665454,0.013891987113958238,0.04922899059296686
307,0.00014748571160668397,0.013844595536921763,0.04907551270249315
308,0.00013322025655322048,0.013688245060146535,0.04886125799836091
309,0.00013661030454742112,0.013671875881351443,0.0486811997523917
310,0.000140380033962649,0.01360582411561508,0.04853147569880933
311,0.0001155251110212185,0.013557487102766684,0.04833460708734226
312,9.810558341315014e-05,0.013394539347530997,0.048110022022305035
313,8.246964316241758e-05,0.013305596812331162,0.04792952175041669
314,6.133042667186999e-05,0.013167898178409776,0.04778137726495819
315,6.064697668522135e-05,0.013197310390279281,0.04772029169140593
316,5.052418327689177e-05,0.013105776021495218,0.04764228896006853
317,5.48896395357758e-05,0.012978410860830526,0.04751516880021425
318,5.0016873806795946e-05,0.012900021682525962,0.04740786668369589
319,5.166950928118499e-05,0.01276506226884664,0.04727482233900231
320,5.0068250416105856e-05,0.012726717169318082,0.047128074681008734
321,4.2098703672173416e-05,0.012575686659767818,0.046955697111695116
322,5.372996697384654e-05,0.012384389122088365,0.04681799436082432
323,3.003595973097754e-05,0.012337980398947603,0.046649731425492454
324,4.2718179554368166e-05,0.012297196275779835,0.04650577101102585
325,6.0991366700125004e-05,0.012148787930667995,0.046496400853333966
326,4.514473511121706e-05,0.011995795818829032,0.04641488191018466
327,3.5537432376322146e-05,0.0119617408738107,0.046284644752574766
328,2.8769447186484764e-05,0.011921406937960463,0.04622187141425091
329,2.2739665519073685e-05,0.011872741486868121,0.0460519120714688
330,2.2930536021039003e-05,0.011893964733428544,0.04583837941778556
331,3.274279779738372e-05,0.011886223134001566,0.04564013583956997
332,3.188505993022022e-05,0.011884194916992653,0.04551757752866113
333,4.011722919312275e-05,0.011866669045606675,0.04530910312119073
334,2.944261411639221e-05,0.011803972615292245,0.04516772357261567
335,3.105000700414421e-05,0.011726224979241636,0.04505445783810747
336,4.1136658140087385e-05,0.011581299599926025,0.04495813236858517
337,4.520737438554115e-05,0.01157985835760102,0.044843949301074694
338,3.995571528591246e-05,0.011464072486171104,0.04473529243641361
339,4.729955653093235e-05,0.011414584442634365,0.04459602494279082
340,5.924052524123744e-05,0.011355899570786386,0.04445800170648811
341,5.541786462493169e-05,0.011258168404798706,0.04432917358388489
342,5.174477536344379e-05,0.011265706004410491,0.044178179683973674
343,5.897744891282718e-05,0.011184339960222427,0.043992000197057866
344,6.599837236362736e-05,0.011115318864457274,0.04381782291562886
345,6.209139717762743e-05,0.011029406325465034,0.04378050697697532
346,8.755855905144131e-05,0.010954929140452664,0.04381750434871472
347,0.00011601861473378978,0.010782349432671597,0.04364576718356144
348,0.00013071668843055279,0.010761503194726787,0.04360145259748631
349,0.00013415385584081884,0.010734514542276948,0.043489595987560414
350,0.000126238375093447,0.010713074605948196,0.04343345128437841
351,9.800980171133648e-05,0.010687810221831517,0.04341815748195103
352,8.254457280280276e-05,0.010667466731994018,0.04326807100946949
353,8.473018087854872e-05,0.010552179115275822,0.04310839990894296
354,8.44282786912521e-05,0.010427655286933672,0.04301855454014934
355,0.00010310758709043745,0.010404587619470685,0.0430584542942609
356,0.00010258413842282112,0.010396781298949732,0.04296742638373345
357,0.00010735747513436314,0.01031841233879439,0.04282755645213794
358,0.00010037433199217449,0.010294857729253929,0.042792855134178825
359,0.000116402466870462,0.010209542824181296,0.04266440934710807
360,0.00010543411663640478,0.010146201362349684,0.04254669608355581
361,7.94601167216643e-05,0.010180158704769491,0.04240029347951946
362,8.07317141694472e-05,0.0100551675502503,0.0422769462780697
363,7.372616791815196e-05,0.009921354095743837,0.0422133195625293
364,6.302979638359588e-05,0.009902932530577217,0.04204148080994335
365,6.888363377159771e-05,0.009872396196120384,0.041934019259478095
366,6.509585953639459e-05,0.009807570290432112,0.04182035103623688
367,6.453329644955635e-05,0.009740877809514695,0.04175597940611523
368,6.272905513149266e-05,0.00965940923182925,0.04166485020691618
369,7.476073360490956e-05,0.009522371224720596,0.04159834869216062
370,7.387881450014803e-05,0.009482869663856421,0.04149389796820077
371,6.593163947939208e-05,0.009476292058939906,0.041306559563945064
372,4.712873000987795e-05,0.009502434304519485,0.041269337112469606
373,3.617585174777096e-05,0.009492170735482057,0.04124678837011418
374,1.8164012257225475e-05,0.009445928346882623,0.04107057851068
375,2.5133516073773906e-05,0.009320364102386507,0.04097038828876281
376,1.809228594087815e-05,0.00929954841329579,0.04089461237281336
377,1.6797209983261463e-05,0.009242200179430473,0.04073787692114802
378,5.488928994228304e-06,0.009196725202692536,0.040659568618893256
379,9.925523952652246e-06,0.009097895099526718,0.04047386308480016
380,1.5844289149614594e-05,0.008950993118997396,0.04033470134790512
381,2.0821266276601337e-05,0.008932425637346099,0.040251673952750186
382,4.551296249099641e-05,0.00891187697331096,0.040057037783583306
383,5.2259113867943316e-05,0.008821737042676166,0.03998108254063215
384,6.295056056382631e-05,0.008747520883619459,0.039841696952660724
385,6.0485556994349916e-05,0.008628340020035099,0.03972250145113069
386,5.554960641056628e-05,0.00855980808217346,0.03956174028830814
387,3.498173031494817e-05,0.008534545088253893,0.03939202086832047
388,2.5964580007198215e-05,0.008466561866973686,0.039287038885125046
389,3.1804783212108235e-05,0.008378056511726812,0.03922134536119731
390,4.215242262125126e-05,0.008301821166070191,0.03909787065876143
391,3.663167645794599e-05,0.008239151807151048,0.03902895181541163
392,5.368040842212185e-05,0.00815441498983726,0.038846901547690764
393,3.401909773917788e-05,0.008066522619044609,0.038739550555299304
394,2.3415664320889462e-05,0.007971545491395114,0.038656292364514275
395,2.786507689225969e-05,0.007905568188161145,0.03854768600750222
396,4.854232209079734e-05,0.007874653203321763,0.03851590015181378
397,3.404174583416754e-05,0.007830264873317073,0.03846414429291832
398,3.522884974024788e-05,0.007744194449257785,0.038314762206380575
399,2.403027992481008e-05,0.007743845634517965,0.03824758483107578
400,4.173680239448123e-05,0.007691148612779523,0.03820059357501045
401,4.9064934721492525e-05,0.00767145993819491,0.03807927440823931
402,4.8821302070526326e-05,0.007633482387801779,0.0379327440518092
403,4.806662458730305e-05,0.00754706340825413,0.03780512745464105
404,5.3735399567270546e-05,0.007503075450724363,0.03766717019135592
405,4.5998674099181506e-05,0.007465376689900949,0.03760709223722746
406,6.042567422056136e-05,0.007491593314529652,0.03758159406632737
407,6.210570526879691e-05,0.007426282474241872,0.03742653570483837
408,6.013869564635467e-05,0.007365334341833483,0.037346530311009866
409,5.322222805270584e-05,0.007253133078033895,0.037263547729067134
410,4.4601659202821055e-05,0.007231734121307154,0.03711645211255351
411,5.9613074580461686e-05,0.0071888028239408,0.03699953301182676
412,8.399749459551637e-05,0.007144977809043854,0.03688723792225264
413,6.552802991795413e-05,0.00705380360265007,0.03671450628058744
414,6.064136770445969e-05,0.0070245755313554726,0.036651982630455084
415,7.140532676481455e-05,0.006980703020515979,0.03652270425197061
416,5.1672822670247614e-05,0.0069247522719843016,0.03642917008515573
417,5.003985190798212e-05,0.006885127331093294,0.03632709879390853
418,3.720813715603457e-05,0.00687119209075507,0.036178045682611355
419,3.6440183435486e-05,0.006831688682980868,0.03606726849153196
420,1.9747356732636777e-05,0.006760674620656677,0.035955778367362135
421,9.444235476278113e-06,0.006771954896212575,0.03582456190818179
422,1.0989754241252834e-05,0.006735493357681898,0.035752112767648635
423,6.423098622737574e-06,0.0067327458890317085,0.035701815707017005
424,4.0767150460601495e-06,0.006658877093005325,0.03566158297115966
425,9.021083431963805e-07,0.006692440608567057,0.035668751411541175
426,3.5141837529893286e-06,0.006683960642095158,0.035507204497595125
427,1.7788758730179586e-06,0.006639153516410009,0.03547038359264396
428,2.5610808565377536e-07,0.006554733024841748,0.035393236363032966
429,4.950011582439596e-06,0.006527277084727855,0.035318811293810926
430,1.1186271873512873e-05,0.006519217109890121,0.03522035992992159
431,2.833782234037118e-05,0.0064268324778563105,0.03510285320698762
432,3.092056475993166e-05,0.006456731929989674,0.03498423762686742
433,2.4693937157561805e-05,0.006521146645649512,0.034924691282545786
434,1.4388896444064088e-05,0.006475508243539249,0.034847309324433265
435,1.402644564882471e-05,0.0064655551146379124,0.03475188946613118
436,6.2062323992082315e-06,0.006476860822986883,0.03467862080436985
437,1.4381752197471836e-05,0.006422408537745772,0.03453694687272962
438,2.919483013767943e-05,0.0063845835092946855,0.034434761264711476
439,2.9726460074356944e-05,0.006377427545942244,0.034323952007888237
440,2.634814733683489e-05,0.006399731887245718,0.034216263119921014
441,2.6673825899829755e-05,0.006340660269403667,0.03409106387582616
442,5.082494704233978e-05,0.006289443576438353,0.03400262619058815
443,5.1722915127439366e-05,0.006264982758250777,0.03397859731543795
444,6.993974265887351e-05,0.006177683632888035,0.033882330371031645
445,6.076454549997414e-05,0.006191303027466982,0.03382924288093553
446,5.585067033713718e-05,0.006223944097807871,0.03377105283374885
447,6.875189705602433e-05,0.006222324193979992,0.03366889060092498
448,7.592881479263074e-05,0.006196393745681003,0.03354460222593893
449,9.274139410548909e-05,0.006160388427519367,0.03346477118406391
450,9.31008103170554e-05,0.006141917205414889,0.03337417992108529
451,7.8456519032415e-05,0.006102575471225376,0.03323685610514099
452,9.411136994793042e-05,0.006123521548157855,0.03314969380356607
453,8.569624354307962e-05,0.006050027500271954,0.032988894529237596
454,9.374945562572565e-05,0.0060263808904885,0.03289067859803302
455,0.00010688801104723458,0.005963509535198844,0.03289081960733952
456,0.0001079211916821842,0.005925734160390138,0.032786575399695865
457,0.0001267678266962802,0.005884457756544222,0.03269603102946533
458,0.00013654952750708686,0.005839821560202236,0.032574905647858296
459,0.00016113272390204744,0.005799445388821545,0.03247478013004682
460,0.00012522987240108703,0.0057531368434404935,0.03240503118620917
461,0.00012354104798107098,0.005686672261921098,0.0323810207084187
462,0.0001361851203809633,0.005655482386462946,0.03231447255925381
463,0.000130988342678853,0.0056082102733076445,0.03227440285963395
464,0.0001320112897401202,0.005587021601001546,0.03222319580684172
465,0.0001351385221507214,0.005519156359075101,0.032127898389533595
466,0.00012293218588725,0.005518768418254124,0.03199855980473331
467,0.00010911940966981153,0.00544209177077576,0.03191094026927079
468,0.00011782429667876871,0.005420074098539518,0.03188675637842415
469,0.00012766408320445387,0.0054478564158448785,0.03179793612958924
470,0.00013180315523733622,0.005420399172489755,0.03168457137476115
471,0.00018384171729808247,0.005420418500311803,0.03163628168324982
472,0.00022005153402107025,0.005371349292822212,0.03156955758419177
473,0.00018858946483445009,0.005370488471974991,0.03149752536759186
474,0.0001550630259880671,0.005362497637170529,0.03145694065271338
475,0.0001588028878687006,0.0054079154546205705,0.031363080487112546
476,0.0001461935807443304,0.00540004244778614,0.03129688990534361
477,0.00013899317698894224,0.005467294166108518,0.031211511526158753
478,9.356699574636009e-05,0.0055006051850027375,0.031175903749202115
479,7.720918055493454e-05,0.005453866846510393,0.031122454635491657
480,7.859556423655279e-05,0.005406746543165867,0.03102774007541835
481,9.323703834546809e-05,0.00537069712598128,0.03097227504308527
482,0.00012192150759096295,0.005380911772204867,0.03084798101790067
483,0.00011739565956264194,0.005359871220382164,0.030794075268917576
484,0.00013062292154210938,0.005337538855160672,0.030717565265371338
485,0.0001592631137899788,0.00535463759098958,0.030617918551845442
486,0.00017166189592369413,0.005288980611076353,0.03060588969937276
487,0.00019495585185023599,0.005240775614351814,0.030608868354537116
488,0.00016057505165792434,0.005225983707710398,0.030601512001960176
489,0.00014263469500482468,0.005203425844744583,0.030492814789576547
490,0.00014156542582800498,0.005175425388365987,0.030445988151066257
491,0.00011579776440311842,0.005225399479824089,0.030304184718543133
492,0.00011358354647719414,0.005211586764881706,0.030258333123411186
493,0.00012858163375557285,0.005212118271669833,0.030185500111283285
494,0.00010364661964787772,0.005223593338549605,0.030070824157607492
495,9.459876686176288e-05,0.00521093111331474,0.029944336869511912
496,0.00011171712981252434,0.005140074311574185,0.029817015900171752
497,0.00011412727975587824,0.005100080612850731,0.029713320790856385
498,0.00012936204371162462,0.005097214709437028,0.02961548472052292
499,0.00015655177094298518,0.005059508182605489,0.029531353809489017


==> results/sr_estimation_without_alpha.csv <==
#,(SR - SR*)^2
0,0.5184
1,0.39301626450570337
2,0.32574434517431833
3,0.278287711748794
4,0.24513875510582578
5,0.22111329616135292
6,0.1991724929749246
7,0.18087724420667078
8,0.16736525488207135
9,0.1537006018827524
10,0.14642954757397483
11,0.13838069446697035
12,0.13215172697672595
13,0.1285787546217684
14,0.12269708480849072
15,0.11745331458905293
16,0.11113773507304892
17,0.10613508209228749
18,0.10322188092525991
19,0.09810380740285589
20,0.09379643975179013
21,0.09025825544556791
22,0.08758206884835998
23,0.08568121053382077
24,0.08344438890583467
25,0.08042936878372488
26,0.07722229135411725
27,0.07436524790053799
28,0.07276235212546785
29,0.0716467063212224
30,0.06985441565838504
31,0.06927839317576169
32,0.06755601149318957
33,0.06614471136272938
34,0.06495710142281796
35,0.0644180016503818
36,0.06289679236329065
37,0.06188935751176243
38,0.06122188299785933
39,0.06147953040467357
40,0.060362115655057884
41,0.05869957953694251
42,0.057137169996325114
43,0.05632354416616141
44,0.05559436996341782
45,0.054525980013172416
46,0.05399879346872637
47,0.053050097646692954
48,0.05200176810226976
49,0.050871646303744814
50,0.050141249862056425
51,0.04946539286230655
52,0.04901702730551066
53,0.04856617660701395
54,0.04795343686709264
55,0.047203827241122855
56,0.04634958421197725
57,0.04595191098575575
58,0.04502593813816942
59,0.04451654874578975
60,0.04396087436553505
61,0.04359860244499606
62,0.04371741687165525
63,0.043006520828883545
64,0.04234400989070168
65,0.04191142812053747
66,0.04141506316961071
67,0.040842292372019126
68,0.04073924373742987
69,0.040399853110270424
70,0.039812986214504326
71,0.039649795196472236
72,0.03917515940167781
73,0.03904393313306373
74,0.038558082825666105
75,0.038171673010803986
76,0.03810851173057767
77,0.037542644240322554
78,0.03730747596087963
79,0.03709139392392622
80,0.03670301605469367
81,0.036181898278975826
82,0.03601972818418022
83,0.0356767566449164
84,0.03528511491525458
85,0.034864005673865134
86,0.03452563571701683
87,0.034276760372900034
88,0.03410659804188826
89,0.03379891406926319
90,0.033675725909435565
91,0.03389282085201996
92,0.033549164089731597
93,0.03315325232666658
94,0.033259252341724756
95,0.03313598982863593
96,0.03279009984108942
97,0.03229616819237624
98,0.032038756149705805
99,0.03188690715237529
100,0.031663810339379636
101,0.03126532852999911
102,0.0311115230111931
103,0.030980786565181048
104,0.030810361046161094
105,0.030704537568423583
106,0.03046563454370897
107,0.030076548975692632
108,0.029824106199437626
109,0.02964094888080059
110,0.02946522341595473
111,0.02945191530424682
112,0.02915627775353933
113,0.028964285777238637
114,0.028786448042325937
115,0.028326792702110967
116,0.028106089342705365
117,0.02800112672402719
118,0.027861450239036387
119,0.02757164487676725
120,0.02738135507221902
121,0.027362035378455517
122,0.027102438456548347
123,0.02699865147934543
124,0.026671480824057892
125,0.02640981228741451
126,0.026289582589874714
127,0.026019079337919145
128,0.025854093862218663
129,0.025624318494470427
130,0.025428024886581285
131,0.02535614411862795
132,0.025265362974188785
133,0.02503287821855123
134,0.024916417782105637
135,0.024807626834427315
136,0.024751472825604196
137,0.02457533127703515
138,0.024287656805315253
139,0.024245399446629273
140,0.024107759000303073
141,0.023870103804570723
142,0.023744783194161567
143,0.023579708310559368
144,0.023541105864399153
145,0.023381246238670175
146,0.023270314782164937
147,0.02307542760094969
148,0.022869992207366924
149,0.022588529994616545
150,0.022428817426276164
151,0.022288650864533542
152,0.022159427535601187
153,0.022071799466667326
154,0.021935392340582983
155,0.021845595133362684
156,0.02172373036250258
157,0.021530807379735083
158,0.021498141585492583
159,0.02131927802652388
160,0.021132517413369436
161,0.02103724822925679
162,0.02109751771121023
163,0.021037818484449584
164,0.020858411762349573
165,0.020760368843758224
166,0.020731247984357
167,0.020667204536276348
168,0.02051937990554022
169,0.020390206447992915
170,0.020311001599300618
171,0.02024092210510134
172,0.020173156934743777
173,0.020141683353846467
174,0.01996199221199152
175,0.019892050013839556
176,0.019735416097590264
177,0.019565671131658784
178,0.019423702067994274
179,0.019364161090555727
180,0.019256324020979865
181,0.01917374906097999
182,0.01914566261019361
183,0.019044924978297094
184,0.019035312622461453
185,0.018892342571874016
186,0.018838907778238354
187,0.018748303911548442
188,0.018654188170680673
189,0.018590628506422235
190,0.018482636300110166
191,0.018432607842839545
192,0.01831267784617937
193,0.01831570988303311
194,0.018234440616915107
195,0.018071566392520045
196,0.01805426102806137
197,0.018018505282919758
198,0.017920942149401476
199,0.01784063133113669
200,0.01775265752089033
201,0.017658886830594335
202,0.017559235372290323
203,0.017439600575760654
204,0.017352251512924705
205,0.01729726812478835
206,0.01719947093183885
207,0.01705321557091332
208,0.016994713938266744
209,0.016979769963586255
210,0.016867024012167185
211,0.016809421287181082
212,0.01686284127642852
213,0.016762798231164663
214,0.016726408738691773
215,0.016668968135223672
216,0.01659295598247026
217,0.016523808309128585
218,0.01643316321239143
219,0.016393798864931974
220,0.01631259770346089
221,0.016265793852582835
222,0.01617670179931442
223,0.01609331791458208
224,0.016079547280683715
225,0.015979182875365285
226,0.015946967461230532
227,0.015858507552639966
228,0.015788106347145274
229,0.0156650799631197
230,0.01562054869239926
231,0.015581790081759342
232,0.015529307237843218
233,0.015489166882265596
234,0.015405548052194663
235,0.015426310462759019
236,0.01542014096054027
237,0.015414659635117832
238,0.015327382774684204
239,0.015215696240364876
240,0.015169542241907419
241,0.015126309563833575
242,0.015073947649740793
243,0.014982750921505049
244,0.014972130259266034
245,0.01491454147059599
246,0.014831316931205618
247,0.014765131498015453
248,0.014710741875698879
249,0.014628504670817714
250,0.01470116069535051
251,0.014630390365330545
252,0.01460962440407494
253,0.014639575450054315
254,0.014575546606668188
255,0.014484209912434598
256,0.014444309864477325
257,0.014367219778917426
258,0.014270900595717914
259,0.01418402501116978
260,0.014088492451519415
261,0.0140206146396951
262,0.013975437490533026
263,0.013994995957847485
264,0.013961563493364438
265,0.013950514442283355
266,0.013844325893380064
267,0.013809199488193426
268,0.01376405683277743
269,0.013705307756530711
270,0.013663473579573909
271,0.013572628538279284
272,0.013554565188509594
273,0.013508687101616342
274,0.013495207858598191
275,0.013503364223655695
276,0.013485327015444795
277,0.013447816354810339
278,0.013423693208210179
279,0.01340885470646978
280,0.013420255477549256
281,0.01338494993111944
282,0.013400041576975753
283,0.013339296176291126
284,0.013299324034753314
285,0.013312574232229028
286,0.013285473057743784
287,0.013273373075494178
288,0.0132269344291169
289,0.013152429208500795
290,0.013181294261308561
291,0.013141728854602462
292,0.013110877704920938
293,0.013055640872870776
294,0.013013908192368069
295,0.013002642473043566
296,0.012977491754871303
297,0.012967823537617431
298,0.012903233323766623
299,0.01286824969408924
300,0.012784672103364873
301,0.012752651599555633
302,0.01274073078973371
303,0.012755731192969494
304,0.012780888743055694
305,0.012798204844678777
306,0.012757304805472186
307,0.012710035078221604
308,0.01272714207784163
309,0.012670208938750592
310,0.01265184160015783
311,0.012615326655817145
312,0.012542309686890067
313,0.012486670597241923
314,0.012462631222234098
315,0.012457328456609903
316,0.01249382300440831
317,0.012483252248785815
318,0.012457890406706524
319,0.012455614924871777
320,0.012428239170332126
321,0.012395318387160117
322,0.012370851839764063
323,0.012358656787334419
324,0.012323779341465942
325,0.012282051751069983
326,0.012283202566756473
327,0.012219087048499415
328,0.012192039997092733
329,0.012162022791510026
330,0.012114892834656865
331,0.012079725246651669
332,0.012027421844170159
333,0.011991340384151434
334,0.011979160463435999
335,0.011941586272478617
336,0.011944698949937155
337,0.011913705024025018
338,0.01188646707928605
339,0.011863870757688754
340,0.011839337367120785
341,0.011864672431177394
342,0.011851279226629959
343,0.01182143846945202
344,0.01179011315866389
345,0.011790045250811749
346,0.011734103159928079
347,0.011729652230363785
348,0.011680467477707845
349,0.011643643663830973
350,0.011633495367101308
351,0.011568892423056589
352,0.011573674891053161
353,0.011526725082931481
354,0.011478336683463824
355,0.011469230497383107
356,0.011413392009735294
357,0.01139391426890573
358,0.011361867998132859
359,0.011330632194292775
360,0.011308708780510358
361,0.011265825606677826
362,0.011223544393374715
363,0.011243750767881
364,0.0111915588833831
365,0.011209267172411535
366,0.011162769017947466
367,0.011114685383936469
368,0.011117059779610689
369,0.011102574091688203
370,0.011105327786908595
371,0.011086360931923308
372,0.011069637629299724
373,0.011029422510021708
374,0.010979185546480214
375,0.010927674179612257
376,0.010917328585634701
377,0.010898894869073656
378,0.010916695475744902
379,0.010912235916100736
380,0.010869598532863104
381,0.01081538012900568
382,0.010821540180781946
383,0.010812250334521994
384,0.010790365189287015
385,0.010762125555442047
386,0.010758039898639545
387,0.010727096177002697
388,0.010715386865648891
389,0.010693724990078585
390,0.010660757775127951
391,0.010638879031882405
392,0.010626603546312069
393,0.010607337788536935
394,0.010587711286792399
395,0.01057416890696614
396,0.010558298179513405
397,0.010507531883351287
398,0.0104754014578713
399,0.010460598978206117
400,0.010426197941920599
401,0.010412361353717987
402,0.010369775624632932
403,0.010341995989191222
404,0.010323741153348226
405,0.010294724689854146
406,0.010308841916081139
407,0.010312597951358407
408,0.010317866498256554
409,0.010294944908263584
410,0.010244519291615697
411,0.010187037489303951
412,0.010155367068303382
413,0.010126325719619208
414,0.010145657464024797
415,0.010137007250582199
416,0.01013351287250962
417,0.010126535339979982
418,0.010110469126002112
419,0.010100515866572235
420,0.010123788261928697
421,0.010091034799967077
422,0.010093685586274014
423,0.01007018988731327
424,0.010017221604220776
425,0.010016681320851381
426,0.0100528909573609
427,0.010039558972088683
428,0.01000172221146369
429,0.009951201031663628
430,0.009957254051905439
431,0.009929937483385125
432,0.009920413164916625
433,0.009904092453411643
434,0.009845536729947266
435,0.009857435748796807
436,0.00983486022365521
437,0.009808681865893655
438,0.009772550660112565
439,0.009753039413587832
440,0.009729939590958267
441,0.009719507173492898
442,0.00969724869607223
443,0.009686011234975464
444,0.009658026683425015
445,0.00964738612171749
446,0.009623647627682372
447,0.009606984934329526
448,0.009571571093206992
449,0.00955546143163629
450,0.009572756901362443
451,0.009535662438915697
452,0.009535372573181147
453,0.009530313427204378
454,0.009524193684926121
455,0.009485942022835633
456,0.009510744567769968
457,0.009451092727833696
458,0.009417875177852263
459,0.009397778853380924
460,0.00938240779314739
461,0.009361451107234102
462,0.009336829485292106
463,0.009310390375438267
464,0.009285447017250328
465,0.009268035527593341
466,0.009255474267936537
467,0.009242182264824733
468,0.009229673691176154
469,0.009196677412466171
470,0.009171716282151724
471,0.00921297132687653
472,0.009187143977060452
473,0.009168521159934438
474,0.00915339117124835
475,0.009144444077295477
476,0.009112277289220812
477,0.009082725264552576
478,0.009080526511149364
479,0.009059068823701935
480,0.009060412433475632
481,0.009069185299291866
482,0.009064498348206032
483,0.009036618310277474
484,0.009007591131537429
485,0.008984970788447963
486,0.008959379560743051
487,0.008936904247921991
488,0.00893267354428327
489,0.008911574317910625
490,0.008885295436423081
491,0.00885977029710307
492,0.008828480882941333
493,0.008803822516685279
494,0.008784355009674541
495,0.008754992740030644
496,0.008741312755954118
497,0.008741357309645027
498,0.008729839900507512
499,0.008727622004467755

